Hybrid Computing for Interactive Datacenter Applications

Field-Programmable Gate Arrays (FPGAs) are more energy efficient and cost effective than CPUs for a wide variety of datacenter applications. Yet, for latency-sensitive and bursty workloads, this advantage can be difficult to harness due to high FPGA spin-up costs. We propose that a hybrid FPGA and CPU computing framework can harness the energy efficiency benefits of FPGAs for such workloads at reasonable cost. Our key insight is to use FPGAs for stable-state workload and CPUs for short-term workload bursts. Using this insight, we design Spork, a lightweight hybrid scheduler that can realize these energy efficiency and cost benefits in practice. Depending on the desired objective, Spork can trade off energy efficiency for cost reduction and vice versa. It is parameterized with key differences between FPGAs and CPUs in terms of power draw, performance, cost, and spin-up latency. We vary this parameter space and analyze various application and worker configurations on production and synthetic traces. Our evaluation of cloud workloads shows that energy-optimized Spork is not only more energy efficient but it is also cheaper than homogeneous platforms--for short application requests with tight deadlines, it is 1.53x more energy efficient and 2.14x cheaper than using only FPGAs. Relative to an idealized version of an existing cost-optimized hybrid scheduler, energy-optimized Spork provides 1.2-2.4x higher energy efficiency at comparable cost, while cost-optimized Spork provides 1.1-2x higher energy efficiency at 1.06-1.2x lower cost.

==> figures/evaluation/dispatch_policy/efficiency_slowdown_alibaba_med.csv <==
X,Dispatcher,Efficiency,CpuCapex,FpgaCapex,EnergyOpex,TCO,RelativeCost,MeanSlowdown,Slowdown,NumMisses,P99Slowdown,SLO,Alloc,AllocPerTotal,Dealloc,DeallocPerTotal,Compute,ComputePerTotal,Idle,IdlePerTotal,PercentageCPUReqs,RatioNumCPUs,Seed
Round-robin,Hybrid,75.08583050371398,1.2293716277058624,402.35307984716206,0.0,403.5824514748679,1.7559060326857245,0.460517450115889,9.976385021112504,0,9.788504474175188,10,105509.0,0.19150438800965444,8.0,1.4520421045382246e-05,42558508.0546838,77.24593200216256,12430796.05964017,22.562549089406726,0.3627352346290518,0.04265402843601896,0
Autoscale,Hybrid,81.33736493314481,1.5525797084427713,337.9368182162018,0.0,339.48939792464455,1.4770500542584895,5.249751384534044,9.99996522663399,0,9.999649900193551,10,237743.0,0.46744344191112674,1653.0,0.0032500810096578766,42866515.5067138,84.28290865007587,7754359.20924613,15.246397827003337,0.5642107161304517,0.2890995260663507,0
Efficient-first,Hybrid,83.6522952767495,0.5126711422432256,332.4951910325727,0.0,333.0078621748159,1.4488501965030265,5.249810554490047,9.999975522365744,0,9.999751060437907,10,306395.0,0.6195705546778879,2500.0,0.0050553252719356375,41853286.876090996,84.63279154330998,7290620.179567299,14.742582576740201,0.18122078665044175,0.2985781990521327,0
Round-robin,Hybrid-perfect,75.85716692968815,0.21997065922889603,408.74059960137157,0.0,408.9605702606005,1.7793051452731465,0.4340483448717517,9.973279307209852,0,9.726068257028293,10,107502.0,0.19712622124907436,2.0,3.6673963507483463e-06,41580908.3315964,76.24683573804907,12846189.569065152,23.556034373305504,0.08437604269613481,0.009302325581395349,0
Autoscale,Hybrid-perfect,83.86013023581548,0.016446973660921602,337.71009640436864,0.0,337.7265433780296,1.4693802288688158,5.249296333086944,9.99996522663399,0,9.999649900193551,10,300587.0,0.6093361728016919,2267.0,0.004595558369927627,41381621.51028639,83.88692416972816,7645765.07233299,15.499144099100212,0.005143041639271504,0.037209302325581395,0
Efficient-first,Hybrid-perfect,84.54960144411629,0.0156139580931136,331.45630259155354,0.0,331.47191654964666,1.4421676061692397,5.249388954922443,9.999975559804769,0,9.999751037974494,10,381088.0,0.7788755523785094,3073.0,0.0062806610873581935,41380843.3357884,84.57502522002987,7162966.10008465,14.639818566504243,0.004873190689062814,0.03255813953488372,0


==> figures/evaluation/dispatch_policy/efficiency_slowdown_alibaba_short.csv <==
X,Dispatcher,Efficiency,CpuCapex,FpgaCapex,EnergyOpex,TCO,RelativeCost,MeanSlowdown,Slowdown,NumMisses,P99Slowdown,SLO,Alloc,AllocPerTotal,Dealloc,DeallocPerTotal,Compute,ComputePerTotal,Idle,IdlePerTotal,PercentageCPUReqs,RatioNumCPUs,Seed
Round-robin,Hybrid,66.92088798561635,42.3912768538975,1039.2034526947532,0.0,1081.5947295486508,1.5451268972570864,0.5685414838567628,9.99678157088478,0,9.968066581638709,10,273570.0,0.14530882564420217,57.550083799999996,3.056817301861835e-05,161125595.35933653,85.58310868475381,26868763.42050394,14.271551921428973,3.7007258000144705,0.12614259597806216,0
Autoscale,Hybrid,88.04906319841731,0.9690155093229055,921.5568109519445,0.0,922.5258264612675,1.317886847021208,4.7173909070088165,9.9999768308468,0,9.999768888906086,10,477074.0,0.3334051590160022,6433.0,0.004495728939221048,126789726.63356999,88.6075304247577,15818133.46105322,11.054568687287077,0.08303723254960108,0.3180987202925046,0
Efficient-first,Hybrid,88.922308200275,0.5129652443963264,908.1869506293873,0.0,908.6999158737837,1.2981356539502993,4.716110173038133,9.99998278033708,0,9.999829399575505,10,555662.0,0.39217802269233437,8312.0,0.005866486685464695,126313799.03737614,89.15041148258305,14808391.87960075,10.45154400803914,0.030097955747280657,0.3272394881170018,0
Round-robin,Hybrid-perfect,81.7818695314829,2.687577435940794,1051.1701883484334,0.0,1053.8577657843741,1.5055028795084855,0.4699782360380564,9.93680612836205,0,9.406138294270328,10,275502.0,0.17883133460167241,0.0,0.0,128479408.20383029,83.39737656323376,25301984.02762591,16.42379210216456,0.14143751363463697,0.003629764065335753,0
Autoscale,Hybrid-perfect,88.82737583357637,0.0604426271011584,915.4547566672921,0.0,915.5151992943933,1.3078717199997414,4.713054860488263,9.9999768308468,0,9.999768888906086,10,498510.0,0.3514653651073678,3710.0,0.00261566769883921,126018117.2708796,88.8467705698036,15317251.71821242,10.799148397390194,0.002548039024373661,0.132486388384755,0
Efficient-first,Hybrid-perfect,89.29514806368775,0.0791123608674624,904.1736855737789,0.0,904.2527979346464,1.291782662986759,4.712703722120393,9.99998273196724,0,9.999829738164385,10,594834.0,0.42158531372581126,4994.0,0.0035394699306809992,126026561.36488172,89.32062963919155,14468184.0544536,10.254245577151947,0.00340436703035191,0.14882032667876588,0


==> figures/evaluation/dispatch_policy/efficiency_slowdown_azure_long.csv <==
X,Dispatcher,Efficiency,CpuCapex,FpgaCapex,EnergyOpex,TCO,RelativeCost,MeanSlowdown,Slowdown,NumMisses,P99Slowdown,SLO,Alloc,AllocPerTotal,Dealloc,DeallocPerTotal,Compute,ComputePerTotal,Idle,IdlePerTotal,PercentageCPUReqs,RatioNumCPUs,Seed
Round-robin,Hybrid,67.54203424205606,34.49353092747752,4733.115942555176,0.0,4767.609473482654,1.9904282465750385,1.0256162373382463,9.999829860088365,0,9.997658497969459,10,6638207.0,1.039999227720953,60736.0,0.009515429858523515,464456584.2170816,72.76580692582752,167134081.37685168,26.184678416593016,0.6418077086414716,0.11455658700375272,0
Autoscale,Hybrid,68.79001760032156,61.051933505738276,4163.127260794468,0.0,4224.179194300206,1.763551657008492,4.281113592880894,9.99999965156153,0,9.999992878138116,10,10868143.0,1.7341587593137455,103418.0,0.016501736365698256,490202810.77643186,78.21846824689075,125535434.44112708,20.03087125742981,1.128003257070704,0.16788465336756864,0
Efficient-first,Hybrid,73.515655227705,23.487089204570992,4129.045947596443,0.0,4152.533036801014,1.7336401182303827,3.6521723071302445,9.999999915492955,0,9.999995653398482,10,11232217.0,1.9153732012985705,107182.0,0.018277204799514057,453769305.19077116,77.37898642220637,121315758.27872898,20.68736317169555,0.4352823181619361,0.1666995852261505,0
Round-robin,Hybrid-perfect,72.99396746402039,0.0012760000118784002,4562.312770780511,0.0,4562.314046780522,1.9047195033414817,0.4010565717393038,1.740237109792285,0,1.244834015825915,10,5763505.0,0.9758470039942513,46420.0,0.007859595493612506,431114878.2460175,72.99415239749469,153690833.8783807,26.022141003017428,0.0021156511225937265,0.0003912363067292645,0
Autoscale,Hybrid-perfect,80.49123435714215,0.0012760000118784002,3765.3668464804023,0.0,3765.368122480414,1.5720027219980108,3.134040371245157,9.99999965156153,0,9.999992879975226,10,9653505.0,1.8023606726481336,95215.0,0.017777146378045283,431114878.2460175,80.49143828527674,94739799.37009355,17.68842389569706,0.0021156511225937265,0.0003912363067292645,0
Efficient-first,Hybrid-perfect,80.81970071862617,0.0012760000118784002,3732.8248507888507,0.0,3732.8261267888624,1.5584167712642834,3.1341975732063174,9.999999924066133,0,9.999995673606689,10,9927505.0,1.8610817121553727,97955.0,0.018363351024671307,431114878.2460175,80.81990547894495,92286267.1072029,17.30064945787499,0.0021156511225937265,0.0003912363067292645,0


==> figures/evaluation/dispatch_policy/efficiency_slowdown_azure_med.csv <==
X,Dispatcher,Efficiency,CpuCapex,FpgaCapex,EnergyOpex,TCO,RelativeCost,MeanSlowdown,Slowdown,NumMisses,P99Slowdown,SLO,Alloc,AllocPerTotal,Dealloc,DeallocPerTotal,Compute,ComputePerTotal,Idle,IdlePerTotal,PercentageCPUReqs,RatioNumCPUs,Seed
Round-robin,Hybrid,71.58527114884737,15.01209660347404,1542.9250551100215,0.0,1557.9371517134955,1.763956776629905,0.7534571061771177,9.999874550943396,0,9.995122821561338,10,1225077.0,0.5516800801589936,13787.0,0.006208600165664725,173125374.25999993,77.96229979773722,47698700.76200245,21.479811521938096,1.0121761391919974,0.3201834862385321,0
Autoscale,Hybrid,73.43868186219387,26.33525547101248,1294.8472002978951,0.0,1321.1824557689076,1.4958939411996799,3.806298362980394,9.999996743396226,0,9.999967388679245,10,2245019.0,1.037158512803203,26179.0,0.012094228470527444,184296178.75999993,85.1415291710381,29891242.851791605,13.809218087688148,1.7864998169371877,0.41743119266055045,0
Efficient-first,Hybrid,79.9610723295854,10.21180189162907,1274.6783254993984,0.0,1284.8901273910274,1.454802361535231,3.6348052195594693,9.999997890566037,0,9.999978535849056,10,2470989.0,1.2429385672270616,28949.0,0.01456171135632583,168647899.82,84.83201623646394,27654344.778023522,13.910483484952676,0.6718781555492036,0.42568807339449544,0
Round-robin,Hybrid-perfect,78.41587237632865,0.004313948808780801,1481.5880346116312,0.0,1481.59234856044,1.6775162339326641,0.41627317789842805,3.418055826086957,0,2.793995634304207,10,1112038.0,0.5485596363885306,7793.0,0.0038442258685187185,158967300.55999997,78.41732440155808,42632486.55137928,21.030271736184858,0.0006740576084832996,0.0009560229445506692,0
Autoscale,Hybrid-perfect,85.58099612188113,0.0074144244141824,1238.7318919502063,0.0,1238.7393063746206,1.4025486147204842,3.372042807220537,9.999996743396226,0,9.999967388679245,10,1951564.0,1.0506555950437977,17299.0,0.009313192464435016,158969526.61999997,85.58377925846497,24808872.29970134,13.356251954026773,0.0009848730612839322,0.0019120458891013384,0
Efficient-first,Hybrid-perfect,86.31886713143712,0.0074144244141824,1214.6949984026885,0.0,1214.7024128271028,1.375333112981122,3.3719887057639735,9.99999784528302,0,9.999978471698112,10,2187064.0,1.1875925544755765,19654.0,0.01067227299505775,158969526.61999997,86.32167426395338,22983212.40571158,12.480060908575961,0.0009848730612839322,0.0019120458891013384,0


==> figures/evaluation/dispatch_policy/efficiency_slowdown_azure_short.csv <==
X,Dispatcher,Efficiency,CpuCapex,FpgaCapex,EnergyOpex,TCO,RelativeCost,MeanSlowdown,Slowdown,NumMisses,P99Slowdown,SLO,Alloc,AllocPerTotal,Dealloc,DeallocPerTotal,Compute,ComputePerTotal,Idle,IdlePerTotal,PercentageCPUReqs,RatioNumCPUs,Seed
Round-robin,Hybrid,46.954306601476375,2.327657676765894,84.38279634095501,0.0,86.7104540177209,2.9310468300405805,0.5747603023042378,9.99490852631579,0,9.950870473684212,10,29845.0,0.26318464577673356,424.0,0.0037389944650472453,7233441.58,63.78725950675141,4076236.66955129,35.94581685300682,6.822675170965826,0.1956521739130435,0
Autoscale,Hybrid,75.52512222616244,0.0633263200629952,52.24703241098667,0.0,52.31035873104967,1.7682309806104126,3.0779746942909263,9.999838651162792,0,9.998452255813955,10,75078.0,1.0649216733641087,1213.0,0.017205439540087162,5367377.62,76.13197949688946,1606427.3521128697,22.785893390206336,0.0709088928751239,0.3695652173913043,0
Efficient-first,Hybrid,76.44536519216234,0.089229111432224,50.63451919524477,0.0,50.723748306676995,1.7145992760189863,3.0778981516901136,9.999873906976745,0,9.998757790697676,10,88177.0,1.2659600850193147,1442.0,0.020702841359967472,5389011.82,77.3702196924061,1486596.6815175302,21.343117381214643,0.11669645912964288,0.4782608695652174,0
Round-robin,Hybrid-perfect,49.97482016266245,1.3353806686084864,84.54391935737051,0.0,85.87930002597899,2.9029515870809157,0.4951217484101892,9.99490852631579,0,9.950870473684212,10,34001.0,0.3191217936990884,125.0,0.0011732073825001044,6619679.199999999,62.13005205777907,4000747.59812722,37.54965294113932,5.642509218230574,0.021739130434782608,0
Autoscale,Hybrid-perfect,74.44555369850863,0.0021240266170368003,54.32277305887899,0.0,54.324897085496026,1.836327801514942,3.0733180228331425,9.999838720930233,0,9.998452255813955,10,75027.0,1.0489864536023947,677.0,0.009465443494859466,5325585.219999999,74.45941798665984,1751043.3713642398,24.482130116242885,0.004499786856122593,0.06521739130434782,0
Efficient-first,Hybrid-perfect,75.2994576317025,0.0030563919268096,53.086347360892596,0.0,53.08940375281941,1.7945648000717942,3.073655357029248,9.999877953488372,0,9.998775534883722,10,87039.0,1.2308900894907273,809.0,0.01144073441098816,5326114.059999999,75.32095970715679,1657262.31195118,23.436709468941483,0.005542783809528493,0.10869565217391304,0


==> figures/evaluation/fpga_headroom/constantkeepalive_fpga.csv <==
X,Dispatcher,Efficiency,CpuCapex,FpgaCapex,EnergyOpex,TCO,RelativeCost,MeanSlowdown,Slowdown,NumMisses,P99Slowdown,SLO,Alloc,AllocPerTotal,Dealloc,DeallocPerTotal,Compute,ComputePerTotal,Idle,IdlePerTotal,PercentageCPUReqs,RatioNumCPUs,Seed
0.5,,94.55567555857232,0.0,90.13328250433209,0.0,90.13328250433209,1.1267628378437196,9.729213449472592,11.564843307994236,1,9.999872211724483,10,163500.0,1.073779042046605,1420.0,0.00932578739881455,14397611.827401,94.55568095281659,664064.48317438,4.361214217737979,7.304958342744555e-06,0.0,1
0.5,,95.23285582164361,0.0,89.76587760429878,0.0,89.76587760429878,1.122169881986605,9.724822381903476,9.999984235642797,0,9.999843934765302,10,28500.0,0.18851296855971442,50.0,0.000330724506245113,14397611.827401,95.23286125451989,692161.4464549199,4.578295052414132,7.304958342744555e-06,0.0,1
0.55,,89.71547729707738,0.0,83.7420219624673,0.0,83.7420219624673,1.2478485878957346,9.747569664767237,15.768140097176897,1,11.348474805096258,10,309000.0,2.29512602503377,2940.0,0.021837121403233926,12078676.1876781,89.7154824151964,1072696.79076514,7.967554438366593,8.7074071735974e-06,0.0,1
0.55,,87.93027666488996,0.0,88.94897082412083,0.0,88.94897082412083,1.325437874994293,9.719663006343925,13.612353106236325,1,10.435439575694245,10,141500.0,1.030090935840941,1220.0,0.008881349411490796,12078676.1876781,87.93028168116624,1515255.11917792,11.030746033581341,8.7074071735974e-06,0.0,1
0.55,,83.8977684564207,0.0,98.66295507499444,0.0,98.66295507499444,1.4701869656685886,9.703077666519153,12.339886425127556,1,9.99991071935215,10,77000.0,0.5348374639163018,545.0,0.003785537893953045,12078676.1876781,83.8977732426491,2240676.03716738,15.56360375554066,8.7074071735974e-06,0.0,1
0.55,,80.5990096997525,0.0,107.00775668872969,0.0,107.00775668872969,1.5945337233171757,9.701038758944609,11.337567600378069,1,9.99992051265005,10,58000.0,0.38702443518113533,310.0,0.002068578877692275,12078676.1876781,80.59901429779218,2849147.6911440003,19.01189268814901,8.7074071735974e-06,0.0,1
0.55,,77.26960202075624,0.0,116.06151508118666,0.0,116.06151508118666,1.7294447197371112,9.698995934050902,11.14776021382021,1,9.999891360949697,10,48000.0,0.30706519911253566,155.0,0.000991564705467563,12078676.1876781,77.26960642885874,3505028.1499242,22.42233680732327,8.7074071735974e-06,0.0,1
0.55,,75.78109114219335,0.0,120.35182821855823,0.0,120.35182821855823,1.7933751224744503,9.696815375454886,10.651379778692005,1,9.999856162125594,10,45000.0,0.28232806666519156,100.0,0.0006273957037004257,12078676.1876781,75.78109546537878,3815127.9855881,23.935949072252335,8.7074071735974e-06,0.0,1
0.55,,74.95158667202563,0.0,122.80617868582819,0.0,122.80617868582819,1.8299476543170266,9.695402459285363,9.999985471690104,0,9.99983851517326,10,44500.0,0.2761350453772059,100.0,0.0006205281918588897,12078676.1876781,74.95159094788919,3992027.08330372,24.77165347854175,8.7074071735974e-06,0.0,1
0.6,,84.768444497645,0.0,75.19107427421838,0.0,75.19107427421838,1.384812586724418,9.949360054571683,28.719367743166252,1,17.681780571405273,10,415500.0,3.604061486642454,4060.0,0.035216581554195825,9772666.4288682,84.768449333544,1336433.7102539,11.592272598259354,1.0762052314766784e-05,0.0,1
0.6,,82.15409165300873,0.0,81.28895630886839,0.0,81.28895630886839,1.4971187863026767,9.871728525066201,28.60958046196374,1,15.58705557253483,10,296500.0,2.4925325899577286,2825.0,0.02374841337818072,9772666.4288682,82.15409633976324,1823540.09575786,15.329622656900854,1.0762052314766784e-05,0.0,1
0.6,,78.0759357556215,0.0,90.99722827722317,0.0,90.99722827722317,1.6759184290380815,9.778945565693595,21.008381807939394,1,13.665103535886368,10,168500.0,1.346182847956072,1495.0,0.011943877493734883,9772666.4288682,78.07594020972398,2574211.76230608,20.565933064826222,1.0762052314766784e-05,0.0,1
0.6,,73.78567851420647,0.0,101.4852855825805,0.0,101.4852855825805,1.869079570928108,9.72601429281436,16.247258104781213,1,12.304647362929199,10,123500.0,0.9324509214231539,1015.0,0.007663463038417014,9772666.4288682,73.78568272355689,3347483.48191424,25.274202891981545,1.0762052314766784e-05,0.0,1
0.6,,69.51928677993541,0.0,113.11251807392927,0.0,113.11251807392927,2.0832211835890644,9.717804580692441,16.364062844904737,1,12.168605733312257,10,83500.0,0.593989452063446,565.0,0.004019210064860443,9772666.4288682,69.51929074589528,4200757.2537896,29.882700591976416,1.0762052314766784e-05,0.0,1
0.6,,65.38757203509458,0.0,125.61929125909961,0.0,125.61929125909961,2.3135615144502486,9.69344258267407,15.222327296807894,1,10.918487319980168,10,63500.0,0.424869823534988,315.0,0.002107621959268051,9772666.4288682,65.387575765347,5109272.889870981,34.18544678915877,1.0762052314766784e-05,0.0,1
0.6,,61.43581963952651,0.0,139.0150807326477,0.0,139.0150807326477,2.5602750778770256,9.678184928802915,13.99399739296705,1,9.999995664326367,10,58500.0,0.36775998445288216,215.0,0.0013515965240576012,9772666.4288682,61.435823144337995,6075732.578391359,38.19506527468506,1.0762052314766784e-05,0.0,1
0.6,,59.31480613507769,0.0,146.9584367005673,0.0,146.9584367005673,2.706569826707064,9.664316040638496,12.369032953097289,1,9.999892749125905,10,53500.0,0.324716118406189,115.0,0.0006979879180693783,9772666.4288682,59.314809518888886,6649648.458011201,40.35977637478687,1.0762052314766784e-05,0.0,1
0.6,,54.685736396126444,0.0,166.33073651176358,0.0,166.33073651176358,3.06335425719022,9.670321576152762,13.274493798693609,1,9.999917964490985,10,53500.0,0.2993744936853612,65.0,0.0003637260203653921,9772666.4288682,54.6857395158569,8044362.468896461,45.014522264437375,1.0762052314766784e-05,0.0,1
0.6,,51.81274939249519,0.0,180.0947417329231,0.0,180.0947417329231,3.316849340988189,9.657971257678515,9.999982980579377,0,9.99982676321578,10,53500.0,0.28364646136361565,40.0,0.00021207212064569395,9772666.4288682,51.812752348326505,9035301.57049182,47.90338911818924,1.0762052314766784e-05,0.0,1
0.65,,78.48357254236271,0.0,66.14731914099035,0.0,66.14731914099035,1.5815439329824785,10.81679019660074,42.4776122357578,1,28.04482966735647,10,516000.0,5.379720532668016,5105.0,0.05322378550246167,7527812.1783942,78.48357701972022,1542659.12871362,16.08347866210933,1.397138213853799e-05,0.0,1
0.65,,77.09542458832576,0.0,70.09531425152821,0.0,70.09531425152821,1.6759382001364802,10.854168837672832,41.95969234516282,1,31.42650496936656,10,332000.0,3.400148916703605,3220.0000000000005,0.032977347927065095,7527812.1783942,77.09542898649171,1901246.0380396,19.471444748877612,1.397138213853799e-05,0.0,1
0.65,,71.68943263408134,0.0,81.01329162744993,0.0,81.01329162744993,1.9369806898936914,11.211514145781775,43.242887042162366,1,35.592416499870005,10,250000.0,2.3808191219755206,2350.0,0.022379699746569892,7527812.1783942,71.68943672384445,2720425.52658688,25.907364454433477,1.397138213853799e-05,0.0,1
0.65,,66.36452989624618,0.0,93.3770660237187,0.0,93.3770660237187,2.232591345610588,10.404111024887833,31.48553105840791,1,26.371555934829804,10,171500.0,1.5119289983309219,1545.0,0.013620584853768363,7527812.1783942,66.36453368223242,3642268.07347448,32.109916734582896,1.397138213853799e-05,0.0,1
0.65,,60.75464989206956,0.0,108.17831988603693,0.0,108.17831988603693,2.586480717855409,10.766607493595753,37.951419822821556,1,34.005177554963026,10,141500.0,1.142002914848742,1180.0,0.009523416533720958,7527812.1783942,60.75465335802146,4720019.10315902,38.09382031059609,1.397138213853799e-05,0.0,1
0.65,,55.993684574176456,0.0,123.02264422856467,0.0,123.02264422856467,2.941399880234593,10.781595327847667,37.94966560546617,1,34.00358892991467,10,116500.0,0.8665551783764702,880.0000000000001,0.006545652849539003,7527812.1783942,55.99368776852319,5798844.95935252,43.1332114002508,1.397138213853799e-05,0.0,1
0.65,,52.372622995970644,0.0,136.05201228917184,0.0,136.05201228917184,3.2529244933927917,10.746620285354263,37.94265075175256,1,34.00049067274898,10,102500.0,0.7131147850289028,690.0,0.004800480016292127,7527812.1783942,52.37262598374183,6742560.41655966,46.909458751212995,1.397138213853799e-05,0.0,1
0.65,,49.21581417590614,0.0,148.993011486336,0.0,148.993011486336,3.562336258416587,10.215621721146814,30.656500627607773,1,28.05791172583695,10,86500.0,0.5655252905085582,480.0,0.003138175022475236,7527812.1783942,49.21581698358662,7680721.824562839,50.21551955088234,1.397138213853799e-05,0.0,1
0.65,,45.158865855369186,0.0,168.12185993587852,0.0,168.12185993587852,4.019695900548598,9.845159269829963,20.019332179232794,1,17.266282108895993,10,81500.0,0.4889133376280793,380.0,0.0022795959300450325,7527812.1783942,45.1588684316075,9059928.7395767,54.34993863483438,1.397138213853799e-05,0.0,1
0.65,,41.72160862636892,0.0,187.23999634769626,0.0,187.23999634769626,4.4767994240881475,9.733933552835047,16.769526143579558,1,15.292245434725825,10,76500.0,0.42398816101697984,280.0,0.0015518520926111681,7527812.1783942,41.72161100651741,10438364.44957078,57.852848980373,1.397138213853799e-05,0.0,1
0.65,,38.768287911395106,0.0,206.37417069074786,0.0,206.37417069074786,4.934286405236711,9.649066316486225,15.203203077780616,1,11.466377725712505,10,71500.0,0.3682255452327449,180.0,0.0009270013726139033,7527812.1783942,38.76829012306156,11817954.7982426,60.862557330333075,1.397138213853799e-05,0.0,1
0.65,,36.60565991096594,0.0,222.39287606745285,0.0,222.39287606745285,5.317284335187017,9.60665844612804,11.104572587771909,1,9.999905128615096,10,61500.0,0.29905743655716405,30.0,0.00014588167636934833,7527812.1783942,36.60566199925806,12975269.325003218,63.0951346825084,1.397138213853799e-05,0.0,1
0.65,,34.65803926323863,0.0,238.44473708097445,0.0,238.44473708097445,5.701074997132096,9.602790873117957,9.999983570078863,0,9.999833057548992,10,61500.0,0.28314595074563115,20.0,9.207998398231907e-05,7527812.1783942,34.65804124042222,14130914.86665344,65.05872072884816,1.397138213853799e-05,0.0,1
0.7,,73.6805971124982,0.0,53.36940182161387,0.0,53.36940182161387,1.7549157732824414,17.464279278689954,120.69516283725265,1,114.61394110375296,10,499000.0,6.7170698075528374,4965.0,0.06683417153206381,5473609.9385583,73.6806013158539,1451259.57256904,19.535494705061193,1.9214728627505383e-05,0.0,1
0.7,,71.23577055791975,0.0,58.22005588751828,0.0,58.22005588751828,1.9144170800320481,19.07338751353376,124.78302450279331,1,115.33944741915603,10,343500.0,4.470447996342627,3365.0,0.043793471638116276,5473609.9385583,71.23577462180215,1863318.72778174,24.249983910217097,1.9214728627505383e-05,0.0,1
0.7,,63.67185939078253,0.0,71.65679453025838,0.0,71.65679453025838,2.3562497365874866,18.41465163699063,120.75419174067864,1,114.6967612555989,10,253500.0,2.948843168868823,2415.0,0.028092529596916008,5473609.9385583,63.67186302315637,2867066.5206356,33.351201278377886,1.9214728627505383e-05,0.0,1
0.7,,57.246313880584374,0.0,85.46386217886601,0.0,85.46386217886601,2.810259711822141,16.451303710439063,99.23166262967275,1,96.2340327598936,10,205500.0,2.1492430599981738,1890.0,0.019766760989764227,5473609.9385583,57.24631714639151,3880505.86898748,40.58467303262056,1.9214728627505383e-05,0.0,1
0.7,,50.99540316551599,0.0,102.03837614132182,0.0,102.03837614132182,3.3552700547228547,18.211035681376966,124.7730740177075,1,115.33925615509723,10,170500.0,1.5884794191289615,1490.0,0.013881726302065411,5473609.9385583,50.99540607471906,5087935.412720799,47.4022327798499,1.9214728627505383e-05,0.0,1
0.7,,46.404671857354614,0.0,117.04040234937347,0.0,117.04040234937347,3.8485731745836476,20.323061120980054,135.2963401932311,1,125.4399176229616,10,140500.0,1.1911438412841262,1140.0,0.009664797004013551,5473609.9385583,46.40467450466408,6180134.894941941,52.394516857047776,1.9214728627505383e-05,0.0,1
0.7,,43.50455717540141,0.0,128.17302497375366,0.0,128.17302497375366,4.214640890816016,18.583567884402722,129.58136427827844,1,118.93249445528193,10,115500.0,0.9180004963483918,844.9999999999999,0.006716107527397324,5473609.9385583,43.50455965726415,6991737.605120501,55.570723738860046,1.9214728627505383e-05,0.0,1
0.7,,39.16362544682336,0.0,147.58609457752547,0.0,147.58609457752547,4.8529898490704415,15.787501865480634,103.27342016800202,1,95.95902033476573,10,110500.0,0.790626461756081,740.0,0.005294693047054298,5473609.9385583,39.16362768104315,8391408.80625598,60.0404511641537,1.9214728627505383e-05,0.0,1
0.7,,35.62839672832503,0.0,166.89117618099306,0.0,166.89117618099306,5.487787899152942,13.42176261715256,81.65545905808175,1,77.5669359551025,10,105500.0,0.6867124459843015,640.0,0.004165838534881071,5473609.9385583,35.6283987608659,9783303.49333068,63.680722954614914,1.9214728627505383e-05,0.0,1
0.7,,32.67945545313637,0.0,186.1983196122181,0.0,186.1983196122181,6.12265374714829,11.190273566554032,46.92768499520717,1,42.3053938974709,10,99500.0,0.594051465045064,530.0,0.0031642942359184317,5473609.9385583,32.679457317445035,11175750.62012874,66.72332692327397,1.9214728627505383e-05,0.0,1
0.7,,30.212544628119986,0.0,205.27072157404368,0.0,205.27072157404368,6.749800724531791,10.217060328084228,31.749343620847316,1,27.199485123543116,10,90500.0,0.4995305612786531,390.0,0.0021526731370019305,5473609.9385583,30.212546351695483,12552509.71313274,69.28577041388887,1.9214728627505383e-05,0.0,1
0.7,,28.116874788937476,0.0,224.11149969374915,0.0,224.11149969374915,7.369331346473208,9.842899927480158,25.469252619621614,1,20.29544734872036,10,80500.0,0.41351294210586736,240.0,0.0012328336162162506,5473609.9385583,28.11687639295849,13912997.2235507,71.46837783131943,1.9214728627505383e-05,0.0,1
0.7,,26.263299363342984,0.0,243.23802904531172,0.0,243.23802904531172,7.998258164116743,9.569619889210609,16.872169698874536,1,11.824481738675106,10,75500.0,0.36226169517198514,140.0,0.0006717435407162639,5473609.9385583,26.263300861620596,15292037.17686694,73.37376569966669,1.9214728627505383e-05,0.0,1
0.7,,24.87246686786475,0.0,259.4681431055916,0.0,259.4681431055916,8.531943800350037,9.514700177519213,10.04295055217466,1,9.999859090606908,10,70500.0,0.32035695526398705,40.0,0.00018176281149729763,5473609.9385583,24.872468286797677,16462551.91122834,74.80699299512683,1.9214728627505383e-05,0.0,1
0.7,,23.41704084529064,0.0,278.46671877332795,0.0,278.46671877332795,9.156663189573319,9.51431186850343,9.999983817288323,0,9.999836613562017,10,70500.0,0.3016110925523869,10.0,4.278171525565772e-05,5473609.9385583,23.41704218119393,17830351.93626336,76.28130394453844,1.9214728627505383e-05,0.0,1
0.75,,68.56941882877862,0.0,39.95366360963828,0.0,39.95366360963828,1.9669287118380578,37.91952704494328,231.85838552749098,1,224.23411622161103,10,432000.0,8.102302686967246,4310.0,0.0808354735667334,3655996.5442374,68.56942274055011,1239511.04750578,23.24743909891589,2.8767507905311173e-05,0.0,1
0.75,,63.23439294753078,0.0,47.351288755889236,0.0,47.351288755889236,2.331115621998309,32.69833829983481,189.9740947113453,1,176.73995471959373,10,295500.0,5.11099065764701,2900.0,0.050158622359310755,3655996.5442374,63.23439655494789,1827261.45112356,31.604454165045798,2.8767507905311173e-05,0.0,1
0.75,,54.52955261071606,0.0,60.78178792001211,0.0,60.78178792001211,2.9923024077292077,36.03331944269707,224.87393167480377,1,207.37766487996345,10,223000.0,3.326067401532267,2130.0,0.031769163969792506,3655996.5442374,54.52955572153648,2823488.0374535,42.11260771296145,2.8767507905311173e-05,0.0,1
0.75,,46.4013509546613,0.0,77.4531696278993,0.0,77.4531696278993,3.813038640271963,30.631202447358454,189.92705959330164,1,176.70878539069668,10,180500.0,2.2908786219513653,1655.0,0.021005008971354624,3655996.5442374,46.40135360178132,4040921.5009443,51.28676276729596,2.8767507905311173e-05,0.0,1
0.75,,40.78303040723291,0.0,92.82482726573517,0.0,92.82482726573517,4.569789136341875,36.957775349885054,233.2861597843299,1,224.8338647069016,10,145500.0,1.6230680721310817,1255.0,0.01399965931631964,3655996.5442374,40.78303273383707,5161752.31720318,57.57989953471553,2.8767507905311173e-05,0.0,1
0.75,,36.617799308624114,0.0,107.15724664360884,0.0,107.15724664360884,5.27537767660388,34.84220861572894,224.75937779584393,1,207.3404359907767,10,125500.0,1.2569853444318495,1005.0,0.01006589857493234,3655996.5442374,36.61780139760876,6201703.96427832,62.115147359384466,2.8767507905311173e-05,0.0,1
0.75,,32.19444862003219,0.0,126.29583574019328,0.0,126.29583574019328,6.217575137290854,25.224936820868066,153.01173588886556,1,150.76468815933615,10,115500.0,1.0170849405223514,855.0000000000001,0.007529070338931694,3655996.5442374,32.19445045667202,7583632.14977756,66.78093553246667,2.8767507905311173e-05,0.0,1
0.75,,28.70689241904674,0.0,145.50123302679123,0.0,145.50123302679123,7.163061581646694,20.150104520160347,119.89708622574742,1,111.36938880160915,10,110500.0,0.867646277803042,760.0,0.005967521910681556,3655996.5442374,28.706894056727283,8968348.14017338,70.41949214355898,2.8767507905311173e-05,0.0,1
0.75,,25.91366443075376,0.0,164.65356966002477,0.0,164.65356966002477,8.105935836952964,16.364291665785583,97.82182033866022,1,88.61241730463188,10,100500.0,0.7123429665074544,610.0,0.004323673727060171,3655996.5442374,25.91366590908528,10351266.06913188,73.36966745068018,2.8767507905311173e-05,0.0,1
0.75,,23.57154385217897,0.0,184.16765865556704,0.0,184.16765865556704,9.066619250261672,13.035950626109303,65.7348517077914,1,61.2664375846312,10,95500.0,0.6157233845999592,505.0,0.0032559194683034493,3655996.5442374,23.571545196896402,11758210.08464968,75.80947549903533,2.8767507905311173e-05,0.0,1
0.75,,21.634234618372094,0.0,203.50216779909283,0.0,203.50216779909283,10.018461903172286,11.097071910417988,40.618316102707084,1,39.114844939576685,10,90500.0,0.5355306879990264,405.0,0.0023965737971227146,3655996.5442374,21.634235852569255,13152223.385119502,77.8278368856346,2.8767507905311173e-05,0.0,1
0.75,,20.002976734580486,0.0,222.68694441945746,0.0,222.68694441945746,10.962933187044525,9.976282895402408,27.31716173340536,1,25.17523115605945,10,85500.0,0.4677943722538588,310.0,0.0016960965543707162,3655996.5442374,20.002977875717093,14535454.80631206,79.52753165547468,2.8767507905311173e-05,0.0,1
0.75,,18.615113943322665,0.0,241.69911743530085,0.0,241.69911743530085,11.898907152903165,9.456203782289547,16.818947688652383,1,13.373382223251289,10,75500.0,0.3844208182073383,155.0,0.000789208302279966,3655996.5442374,18.615115005284007,15908283.76209632,80.99967496820636,2.8767507905311173e-05,0.0,1
0.75,,17.426638426417334,0.0,260.3587860415637,0.0,260.3587860415637,12.817527239752664,9.368001233917502,9.999983798272211,0,9.999838648286046,10,69000.0,0.328894763840841,40.0,0.00019066363121208172,3655996.5442374,17.42663942057812,17254318.43065376,82.24427515194982,2.8767507905311173e-05,0.0,1


==> figures/evaluation/fpga_headroom/dynamicfpga_fpga.csv <==
X,Dispatcher,Efficiency,CpuCapex,FpgaCapex,EnergyOpex,TCO,RelativeCost,MeanSlowdown,Slowdown,NumMisses,P99Slowdown,SLO,Alloc,AllocPerTotal,Dealloc,DeallocPerTotal,Compute,ComputePerTotal,Idle,IdlePerTotal,PercentageCPUReqs,RatioNumCPUs,Seed
0.5,FPGA-dynamic,96.6469061028687,0.0,86.63435407551995,0.0,86.63435407551995,1.0830224745026757,9.724297955554931,9.999997223647586,0,9.999896875622301,10,35500.0,0.23830100460501502,140.0,0.0009397786097099183,14397611.827401,96.6469116164142,463873.78851548,3.113847600371075,7.304958342744555e-06,0.0,1
0.55,FPGA-dynamic,87.69131516269294,0.0,88.68572466620756,0.0,88.68572466620756,1.3215152165878805,9.718238338216922,14.162032795035364,1,10.245701407785623,10,234500.0,1.7024725441144943,2195.0,0.015935723813779595,12078676.1876781,87.69132016533688,1458712.91198474,10.590271566734854,8.7074071735974e-06,0.0,1
0.55,FPGA-dynamic,81.14579414768319,0.0,104.52712744184635,0.0,104.52712744184635,1.557569608643618,9.697888397630864,11.53308516419196,1,9.99989554449443,10,186000.0,1.2495672818767525,1660.0000000000002,0.011152052085566718,12078676.1876781,81.14579877691601,2618816.67264988,17.593481889121676,8.7074071735974e-06,0.0,1
0.55,FPGA-dynamic,74.0435209306618,0.0,124.35951417711193,0.0,124.35951417711193,1.8530940681950614,9.69396830211826,9.99998746838191,0,9.999875254302472,10,186000.0,1.1401990967211837,1610.0000000000002,0.009869465299575839,12078676.1876781,74.04352515472173,4046654.29217944,24.80640628325752,8.7074071735974e-06,0.0,1
0.6,FPGA-dynamic,77.43016301133942,0.0,90.37160268328073,0.0,90.37160268328073,1.664396127948077,9.79553913949505,21.960992685946774,1,14.237298834251455,10,415000.0,3.2881015346996914,4050.0,0.03208870172417771,9772666.4288682,77.43016742860165,2429548.32285738,19.249642334974485,1.0762052314766784e-05,0.0,1
0.6,FPGA-dynamic,71.00844786085547,0.0,106.28941543371212,0.0,106.28941543371212,1.957558416992244,9.741056703308942,19.17339127111758,1,12.89668321727673,10,407500.0,2.960905743039592,3925.0,0.028519153475902816,9772666.4288682,71.00845191176951,3578589.16162134,26.002123191715,1.0762052314766784e-05,0.0,1
0.6,FPGA-dynamic,64.79746798674722,0.0,124.73954709406938,0.0,124.73954709406938,2.297359048870515,9.692957044275444,15.533585268932708,1,10.662427987883845,10,392500.0,2.6024634955901713,3725.0,0.024698538907193344,9772666.4288682,64.79747168333516,4912972.37690984,32.57536628216748,1.0762052314766784e-05,0.0,1
0.6,FPGA-dynamic,59.24043564626844,0.0,144.3782149541366,0.0,144.3782149541366,2.6590492455012917,9.656610559753723,9.999987088059662,0,9.99987219270837,10,394000.0,2.3883689416873812,3690.0,0.02236822689042243,9772666.4288682,59.24043902583692,6326257.353156581,38.348823805585276,1.0762052314766784e-05,0.0,1
0.65,FPGA-dynamic,65.72755606584909,0.0,91.1446599737565,0.0,91.1446599737565,2.1792158152017795,10.565425296115095,45.657093759170515,1,30.475440766863525,10,618000.0,5.395941211519701,6125.0,0.05347919080996467,7527812.1783942,65.72755981549702,3301115.6955074403,28.823019782173326,1.397138213853799e-05,0.0,1
0.65,FPGA-dynamic,59.68954240780747,0.0,107.31317840927223,0.0,107.31317840927223,2.565795688265134,10.528737282214168,39.64809668491351,1,27.137777952810527,10,609000.0,4.828884214785131,5985.0,0.04745627590392284,7527812.1783942,59.68954581299676,4468811.89964824,35.434113696314185,1.397138213853799e-05,0.0,1
0.65,FPGA-dynamic,53.814642392486306,0.0,126.424706314794,0.0,126.424706314794,3.022741206262294,10.079181513813381,40.696707002630156,1,20.909538185342594,10,610500.0,4.364327944999034,5950.0,0.04253521911997421,7527812.1783942,53.8146454625223,5844145.83525096,41.7784913733587,1.397138213853799e-05,0.0,1
0.65,FPGA-dynamic,48.932211237259956,0.0,145.79534248751176,0.0,145.79534248751176,3.4858818522448525,9.792088665894969,20.65581117943558,1,17.87028255889328,10,612500.0,3.9813667480489143,5920.0,0.038481128405631955,7527812.1783942,48.93221402876136,7237932.07374756,47.0479380947841,1.397138213853799e-05,0.0,1
0.65,FPGA-dynamic,44.85760312829695,0.0,165.23523772496648,0.0,165.23523772496648,3.950678442187971,9.629138077209372,15.744383191855992,1,10.060617300280997,10,609000.0,3.628980268928919,5835.0,0.03477027893136329,7527812.1783942,44.85760568734873,8638926.566004919,51.47864376479099,1.397138213853799e-05,0.0,1
0.65,FPGA-dynamic,41.377438429345986,0.0,184.81980433649227,0.0,184.81980433649227,4.418934040552136,9.60196922493216,9.999987525430248,0,9.999876984768703,10,611500.0,3.3611764538467606,5810.0,0.03193529876835598,7527812.1783942,41.377440789860145,10047912.56395494,55.22944745752474,1.397138213853799e-05,0.0,1
0.7,FPGA-dynamic,55.97470186490467,0.0,84.90668784623475,0.0,84.90668784623475,2.7919384642265435,15.63994137788925,95.40397534492564,1,87.25383575905397,10,630000.0,6.442560683440729,6270.0,0.06411881823043392,5473609.9385583,55.97470505816845,3668840.52610546,37.518615440160374,1.9214728627505383e-05,0.0,1
0.7,FPGA-dynamic,50.1202910942274,0.0,100.9619990917403,0.0,100.9619990917403,3.319876158635662,15.479439608097703,96.4731397982436,1,85.3433167986968,10,607500.0,5.562705219870877,5995.0,0.05489451488580396,5473609.9385583,50.120293953506774,4833840.46458678,44.262106311736545,1.9214728627505383e-05,0.0,1
0.7,FPGA-dynamic,44.55935206865588,0.0,119.94384102815584,0.0,119.94384102815584,3.944045302061944,13.301058661207875,84.38533126372107,1,70.86389531295424,10,601500.0,4.8966682133347845,5885.0,0.04790838310137192,5473609.9385583,44.55935461069292,6202867.75734528,50.496068792870915,1.9214728627505383e-05,0.0,1
0.7,FPGA-dynamic,40.20935378598439,0.0,138.53755354873172,0.0,138.53755354873172,4.555451806022852,11.089502679978759,49.89241008763689,1,46.26529488741928,10,585500.0,4.301106262416585,5675.0,0.04168877547261165,5473609.9385583,40.20935607986125,7547991.967609921,55.44784888224955,1.9214728627505383e-05,0.0,1
0.7,FPGA-dynamic,36.36828664908494,0.0,158.46588192487624,0.0,158.46588192487624,5.210743726276015,10.100830292910505,31.649086910935985,1,27.57124945594902,10,590500.0,3.923457230692108,5675.0,0.037706384054492316,5473609.9385583,36.368288723835306,8980716.832703121,59.6705476614181,1.9214728627505383e-05,0.0,1
0.7,FPGA-dynamic,33.19460339915021,0.0,178.41129053144576,0.0,178.41129053144576,5.866597286059717,9.749462718759457,23.794506925896336,1,20.012693521271345,10,595500.0,3.611398633402998,5675.0,0.03441593156097735,5473609.9385583,33.19460529284721,10414671.37601266,63.15958014218882,1.9214728627505383e-05,0.0,1
0.7,FPGA-dynamic,30.574093335297228,0.0,198.04263508957678,0.0,198.04263508957678,6.512123655850398,9.546775129754542,14.69906559007073,1,10.89514814160097,10,595500.0,3.32630089177251,5625.0,0.031419718750999776,5473609.9385583,30.574095079498477,11828035.11669884,66.06818430997802,1.9214728627505383e-05,0.0,1
0.7,FPGA-dynamic,28.319775782222735,0.0,217.7956120925642,0.0,217.7956120925642,7.1616495963451845,9.514833062112864,9.999988856558115,0,9.999884933503695,10,600500.0,3.106912351863621,5625.0,0.029103050756424425,5473609.9385583,28.31977739781891,13248135.69286784,68.54420719956103,1.9214728627505383e-05,0.0,1
0.75,FPGA-dynamic,44.01189953114633,0.0,78.97456914723719,0.0,78.97456914723719,3.8879375137770307,24.617367084600254,174.77982574547343,1,147.46650479137574,10,705500.0,8.493004989170192,7040.000000000001,0.08474947572467492,3655996.5442374,44.01190204195211,3938299.5037764,47.41034349315302,2.8767507905311173e-05,0.0,1
0.75,FPGA-dynamic,38.32129206511773,0.0,96.2309428982478,0.0,96.2309428982478,4.737473048858307,23.46512494422574,167.929780951119,1,153.236333310159,10,691000.0,7.24289916777275,6845.0,0.07174767699479663,3655996.5442374,38.32129425128381,5186537.02508746,54.36405890394865,2.8767507905311173e-05,0.0,1
0.75,FPGA-dynamic,33.28985983748308,0.0,116.17985288876034,0.0,116.17985288876034,5.719562806973669,16.20821834924018,116.38892572732446,1,102.68842546665158,10,700500.0,6.3784382354668,6890.000000000001,0.0627372440290739,3655996.5442374,33.2898617366143,6618925.64787454,60.26896278388983,2.8767507905311173e-05,0.0,1
0.75,FPGA-dynamic,29.624287381132945,0.0,135.09327656905882,0.0,135.09327656905882,6.650675318692434,13.874786639218557,90.40013127583053,1,79.32520598633305,10,696000.0,5.639640230519073,6795.0,0.05505941862985216,3655996.5442374,29.624289071149345,7982421.22025024,64.68101127970174,2.8767507905311173e-05,0.0,1
0.75,FPGA-dynamic,26.554792745097565,0.0,154.86614900994311,0.0,154.86614900994311,7.624098704829786,12.121772566382583,72.01694236733562,1,62.478198122181716,10,701000.0,5.0916106049399845,6795.0,0.049354485107799134,3655996.5442374,26.554794260004392,9403954.15335926,68.30424064994783,2.8767507905311173e-05,0.0,1
0.75,FPGA-dynamic,24.04133235774503,0.0,174.817507921427,0.0,174.817507921427,8.606309023928455,10.527224854728312,42.2083773429562,1,39.39428657859519,10,706000.0,4.642559534038121,6795.0,0.04468299154927625,3655996.5442374,24.04133372926312,10838337.08435162,71.27142374514949,2.8767507905311173e-05,0.0,1
0.75,FPGA-dynamic,21.961289401616806,0.0,194.78200696251963,0.0,194.78200696251963,9.589166234848044,9.787073755741535,28.63813653964258,1,24.14495242777186,10,711000.0,4.270922432883898,6795.0,0.040817043504143585,3655996.5442374,21.9612906544719,12273666.02899472,73.72696986914006,2.8767507905311173e-05,0.0,1
0.75,FPGA-dynamic,20.241519850853905,0.0,214.428566581109,0.0,214.428566581109,10.556371209595826,9.438933139805087,16.84160133617855,1,13.117862796619026,10,711000.0,3.936470196522804,6745.0,0.037343869867153746,3655996.5442374,20.241521005599,13688125.16640216,75.78466492801104,2.8767507905311173e-05,0.0,1
0.75,FPGA-dynamic,18.765226305065426,0.0,234.1576864841141,0.0,234.1576864841141,11.527640647504269,9.367018994662255,9.999992298474467,0,9.999888090178361,10,712000.0,3.6545006894166265,6705.0,0.03441492573390236,3655996.5442374,18.765227375590424,15108124.16877834,77.54585700925904,2.8767507905311173e-05,0.0,1


==> figures/evaluation/production_traces/alibaba_short.csv <==
X,Dispatcher,Efficiency,CpuCapex,FpgaCapex,EnergyOpex,TCO,RelativeCost,MeanSlowdown,Slowdown,NumMisses,P99Slowdown,SLO,Alloc,AllocPerTotal,Dealloc,DeallocPerTotal,Compute,ComputePerTotal,Idle,IdlePerTotal,PercentageCPUReqs,RatioNumCPUs,Seed
constantkeepalive_cpu,CPU-dynamic,9.925213078808078,1217.5922977402506,0.0,0.0,1217.5922977402506,1.7394080774751932,7.92913265662811,9.9999709780962,0,9.99971224782384,10,982528.0,0.07740100545400172,982484.7681084,0.07739759975780017,1259906082.3641646,99.25213078161502,7528435.58041506,0.5930706131731682,99.99996012395457,0.0,0
dynamicfpga,Hybrid,88.922308200275,0.5129652443963264,908.1869506293873,0.0,908.6999158737837,1.2981356539502993,4.716110173038133,9.99998278033708,0,9.999829399575505,10,555662.0,0.39217802269233437,8312.0,0.005866486685464695,126313799.03737614,89.15041148258305,14808391.87960075,10.45154400803914,0.030097955747280657,0.3272394881170018,0
dynamicfpga_fpga,FPGA-dynamic,86.14841679103962,0.0,965.6091665254279,0.0,965.6091665254279,1.3794341398640526,4.792296893457947,304.2337655083861,16,24.0550329055346,10,1876500.0,1.2830917031094151,16255.0,0.011114657945133782,125990606.34833054,86.1484154944137,18364953.986616522,12.557378144531754,3.987604543360614e-05,0.0,0
knownfpga,Hybrid-perfect,89.29514806368775,0.0791123608674624,904.1736855737789,0.0,904.2527979346464,1.291782662986759,4.712703722120393,9.99998273196724,0,9.999829738164385,10,594834.0,0.42158531372581126,4994.0,0.0035394699306809992,126026561.36488172,89.32062963919155,14468184.0544536,10.254245577151947,0.00340436703035191,0.14882032667876588,0
constfpga,FPGA-static,78.33320347374648,0.0,1181.6150380635202,0.0,1181.6150380635202,1.6880122726534403,4.712636450658856,9.99998273196724,0,9.999829447945345,10,292500.0,0.1818584919566693,0.0,0.0,125990606.34833054,78.33320229474789,34556234.64306664,21.484939213295423,3.987604543360614e-05,0.0,0


==> figures/evaluation/production_traces/azure_short.csv <==
X,Dispatcher,Efficiency,CpuCapex,FpgaCapex,EnergyOpex,TCO,RelativeCost,MeanSlowdown,Slowdown,NumMisses,P99Slowdown,SLO,Alloc,AllocPerTotal,Dealloc,DeallocPerTotal,Compute,ComputePerTotal,Idle,IdlePerTotal,PercentageCPUReqs,RatioNumCPUs,Seed
constantkeepalive_cpu,CPU-dynamic,9.876472768837296,52.7609939908357,0.0,0.0,52.7609939908357,1.7834636658115584,7.42159184104472,9.999845441860465,0,9.998405046511628,10,73338.0,0.13603305986037878,73334.0,0.1360256403474463,53245936.00000001,98.764727688373,519286.70800146,0.9632136114192048,99.9998063005658,0.0,0
dynamicfpga,Hybrid,76.44536519216234,0.089229111432224,50.63451919524477,0.0,50.723748306676995,1.7145992760189863,3.0778981516901136,9.999873906976745,0,9.998757790697676,10,88177.0,1.2659600850193147,1442.0,0.020702841359967472,5389011.82,77.3702196924061,1486596.6815175302,21.343117381214643,0.11669645912964288,0.4782608695652174,0
dynamicfpga_fpga,FPGA-dynamic,72.45162407420014,0.0,55.954929358348544,0.0,55.954929358348544,1.8914272815064987,3.1851196768286028,188.1243271625,4,47.1943532,10,208000.0,2.8302512716526627,1970.0,0.02680574521709493,5324593.6,72.45162407420014,1814607.1991899598,24.6913189089301,0.0001936994342039527,0.0,0
knownfpga,Hybrid-perfect,75.2994576317025,0.0030563919268096,53.086347360892596,0.0,53.08940375281941,1.7945648000717942,3.073655357029248,9.999877953488372,0,9.998775534883722,10,87039.0,1.2308900894907273,809.0,0.01144073441098816,5326114.059999999,75.32095970715679,1657262.31195118,23.436709468941483,0.005542783809528493,0.10869565217391304,0
constfpga,FPGA-static,53.31492833983827,0.0,94.14924398404065,0.0,94.14924398404065,3.18249796124632,3.0736390970733245,9.999877953488372,0,9.998775534883722,10,23500.0,0.23530449647578724,0.0,0.0,5324593.6,53.31492833983827,4638965.87058608,46.449767163685934,0.0001936994342039527,0.0,0


==> figures/evaluation/production_traces/efficiency_slowdown_new.csv <==
X,Dispatcher,Efficiency,CpuCapex,FpgaCapex,EnergyOpex,TCO,RelativeCost,MeanSlowdown,Slowdown,P99Slowdown,SLO,Alloc,AllocPerTotal,Dealloc,DeallocPerTotal,Compute,ComputePerTotal,Idle,IdlePerTotal,PercentageCPUReqs,RatioNumCPUs,Seed
constantkeepalive_cpu,CPU-dynamic,9.876472768837296,52.7609939908357,0.0,0.0,52.7609939908357,1.7834636658115584,7.42159184104472,9.999845441860465,9.998405046511628,10,73338.0,0.13603305986037878,73334.0,0.1360256403474463,53245936.00000001,98.764727688373,519286.70800146,0.9632136114192048,99.9998063005658,0.0,0
dynamicfpga,Hybrid,76.44536519216234,0.089229111432224,50.63451919524477,0.0,50.723748306676995,1.7145992760189863,3.0778981516901136,9.999873906976745,9.998757790697676,10,88177.0,1.2659600850193147,1442.0,0.020702841359967472,5389011.82,77.3702196924061,1486596.6815175302,21.343117381214643,0.11669645912964288,0.4782608695652174,0
dynamicfpga_fpga,FPGA-dynamic,72.45162407420014,0.0,55.954929358348544,0.0,55.954929358348544,1.8914272815064987,3.1851196768286028,188.1243271625,47.1943532,10,208000.0,2.8302512716526627,1970.0,0.02680574521709493,5324593.6,72.45162407420014,1814607.1991899598,24.6913189089301,0.0001936994342039527,0.0,0
knownfpga,Hybrid-perfect,75.2994576317025,0.0030563919268096,53.086347360892596,0.0,53.08940375281941,1.7945648000717942,3.073655357029248,9.999877953488372,9.998775534883722,10,87039.0,1.2308900894907273,809.0,0.01144073441098816,5326114.059999999,75.32095970715679,1657262.31195118,23.436709468941483,0.005542783809528493,0.10869565217391304,0
constfpga,FPGA-static,53.31492833983827,0.0,94.14924398404065,0.0,94.14924398404065,3.18249796124632,3.0736390970733245,9.999877953488372,9.998775534883722,10,23500.0,0.23530449647578724,0.0,0.0,5324593.6,53.31492833983827,4638965.87058608,46.449767163685934,0.0001936994342039527,0.0,0


==> figures/evaluation/request_sizes/request_sizes.csv <==
X,Dispatcher,Efficiency,CpuCapex,FpgaCapex,EnergyOpex,TCO,RelativeCost,MeanSlowdown,Slowdown,NumMisses,P99Slowdown,SLO,Alloc,AllocPerTotal,Dealloc,DeallocPerTotal,Compute,ComputePerTotal,Idle,IdlePerTotal,PercentageCPUReqs,RatioNumCPUs,Seed
short,Hybrid,65.07193377295724,5.5989626693857675,137.57145532052013,0.0,143.1704179899059,1.5228572183433422,9.752721804623164,9.999992513532483,0,9.999919855516723,10,592712.0,2.279321376077591,8647.0,0.03325272972192723,22252149.847188,85.57242102467525,3150371.3524518805,12.115004869525238,3.5004925977343575,0.9029850746268657,0
short,Hybrid,65.28286657940163,2.833654543326701,84.52601026857161,0.0,87.35966481189831,1.6089245242373629,9.660928548402778,9.99998676478575,0,9.999869093082044,10,371712.0,2.4830916375738967,6302.0,0.04209830056600458,12432279.4325407,83.04948211229059,2159431.9845679905,14.425327949569509,3.023878411193912,0.5789473684210527,0
short,Hybrid,65.69275306772762,4.793239837880232,131.01499224140125,0.0,135.80823207928148,1.550883320056499,9.741119218954786,9.999991719546014,0,9.999915520629973,10,516516.0,2.152863567538493,7376.0,0.030743523287108093,20332507.0922298,84.74686893645028,3135646.09763636,13.069523972724113,3.2227769746976676,1.8308823529411764,0
short,Hybrid,65.0756608538325,6.684817823221389,156.4032728519081,0.0,163.08809067512948,1.4995634451837179,9.77584109660785,9.999993870084914,0,9.999937568801974,10,663769.0,2.2066852223713296,10174.0,0.033823235873332295,25940990.964523,86.24024534903118,3464979.25874616,11.519246192724149,3.6136789434224914,0.8866995073891626,0
short,Hybrid,63.210342214987236,3.7786479379290108,105.30923973630227,0.0,109.08788767423128,1.6563313542210296,9.698124994892536,9.999990116721913,0,9.999900105927514,10,497656.0,2.653690769938899,7161.0,0.038185171290072775,15436136.3252962,82.31134054438625,2812399.7645763806,14.996783514384786,3.357584398093066,0.7132352941176471,0
short,Hybrid,63.83498082597044,4.780439886359207,123.39401801960663,0.0,128.17445790596585,1.5980573874940045,9.73065576745819,9.999990862726838,0,9.999907078337154,10,512673.0,2.2670040551115864,8138.0,0.03598566532760276,18973057.5505866,83.89753001434701,3120691.79146648,13.799480265213793,3.492094659157947,0.7925925925925926,0
short,Hybrid,64.4867131831913,3.1967351293355004,89.16862458647142,0.0,92.36535971580692,1.6105930284045662,9.67543207442634,9.999989391480115,0,9.999892296552362,10,395556.0,2.4712526299716937,6716.0,0.04195849048653009,13322582.9802602,83.2333935725514,2281440.5802439004,14.253395306990377,3.2300763337160396,1.3157894736842106,0
short,Hybrid,67.55667384729503,1.8777115434385345,77.06863198379224,0.0,78.94634352723078,1.642298048868487,9.631415664037442,9.999985101237094,0,9.999849455155609,10,334422.0,2.6112309984112616,4537.0,0.03542576457228261,10428960.9943094,81.43132398455435,2039143.04237601,15.922019252462118,2.281997506873235,0.7555555555555555,0
short,Hybrid,65.97999243390151,4.395316650352308,123.51487924190597,0.0,127.91019589225829,1.553663254623558,9.73634383977795,9.999991532842778,0,9.999915435437671,10,510258.0,2.2720404097803595,8233.0,0.03665931488329767,18978246.9547082,84.50498372958009,2961401.3373357803,13.186316545756247,3.119640086236907,0.8421052631578947,0
short,Hybrid,66.6162904126162,6.922400539271482,156.6098389737437,0.0,163.53223951301518,1.4379830405826832,9.783003385283513,9.999993387466274,0,9.999937233078922,10,527853.0,1.7179323424337587,10648.0,0.034654617066180664,26990682.373598,87.8429528561186,3196881.14953693,10.404460184381458,3.5404559125335497,0.7817258883248731,0
med,Hybrid,70.38035503599153,3.419455608733062,140.0391885304847,0.0,143.45864413921777,1.525725996432098,9.683857131253781,9.999992449990213,0,9.999915868513751,10,596634.0,2.481255650952332,6109.0,0.025405844741781054,20221409.773712,84.09592358337879,3221495.23402173,13.397414920927105,2.1654072886735767,0.5531914893617021,0
med,Hybrid,69.61503953056999,1.8498570806472512,84.59678737882611,0.0,86.44664445947336,1.5933843105727044,9.630433327545335,9.9999876148056,0,9.999867202876427,10,353937.0,2.5232697016561243,3867.0,0.0275684201886331,11546187.4599616,82.3144937866428,2122927.65089273,15.134668091512431,2.0270364877338443,0.39849624060150374,0
med,Hybrid,68.67777026116907,3.2084180581313855,137.24628076149136,0.0,140.45469881962273,1.6060847155708444,9.667300126471927,9.999990891500614,0,9.999910614431705,10,591088.0,2.5790677008903162,6248.0,0.027261617551299803,18834676.8717312,82.1804989723828,3486656.5294617703,15.213171709175583,2.1846582464149558,1.2394366197183098,0
med,Hybrid,67.3873467311614,5.495205405001876,158.34527099786533,0.0,163.8404764028672,1.504054589214111,9.707240343021269,9.9999930439316,0,9.999933051454558,10,640447.0,2.2012338710296446,7167.0,0.02463317519430876,24908214.6001952,85.61021543519571,3539080.77898975,12.163917518580332,3.004743350838557,0.5240384615384616,0
med,Hybrid,70.41359989412088,1.752485285139597,106.69301815779663,0.0,108.44550344293623,1.6444513925637,9.645717513693421,9.99999051337945,0,9.999897694140168,10,474363.0,2.8140971344131667,5013.0,0.029738974023718553,13558512.9160448,80.43412395980627,2818778.6878942,16.72203993175685,1.5813399347395616,0.3356164383561644,0
med,Hybrid,64.32755506621716,4.352751613022164,125.96058186257214,0.0,130.3133334755943,1.6247674528239153,9.673986913719585,9.999990454888984,0,9.999903471743176,10,530298.0,2.363097429936434,5958.0,0.026549854020873686,18634029.0774464,83.0363799642359,3270516.2742890096,14.573972751806796,3.231612198736448,0.6549295774647887,0
med,Hybrid,71.21572197215725,1.705967533102509,88.15706204337506,0.0,89.86302957647757,1.5708528626081129,9.638211620701156,9.999988736189426,0,9.999890110919328,10,358483.0,2.479483003855276,3823.0,0.026442156319096643,11936843.6400432,82.56235560728143,2158824.03602577,14.931719232544214,1.7704010796053373,0.49295774647887325,0
med,Hybrid,73.79642865430452,0.8226657155491072,76.95642204154245,0.0,77.77908775709156,1.6178958218949453,9.570860666110402,9.999984338411751,0,9.999852389662287,10,270158.0,2.304109543444797,2608.0,0.022242975182315647,9445941.4024064,80.56205528655423,2006342.77016898,17.111592194818652,1.018877126230484,0.4631578947368421,0
med,Hybrid,69.97293712443798,2.706828789490452,128.16023929082306,0.0,130.86706808031352,1.5884476782232926,9.679944630036442,9.999991358951897,0,9.999913840992216,10,562099.0,2.6524529874293306,6129.0,0.02892174574221688,17436205.9266112,82.27859594034658,3187232.90646499,15.040029326481868,1.954131354329994,0.5460992907801419,0
med,Hybrid,71.12886326162723,4.548802149862305,160.73923741606862,0.0,165.28803956593092,1.451924992726925,9.74608626031472,9.999993116289811,0,9.999936021128736,10,593601.0,2.0606559217932556,6581.0,0.02284560946043119,24869356.106752,86.33271495931403,3336872.2076602904,11.583783509432282,2.3750530521790116,0.5323383084577115,0
long,Hybrid,70.34664436135877,0.0,186.19854031057952,0.0,186.19854031057952,1.9891814570048223,9.237755638789366,9.999992682233199,0,9.999910274328526,10,719500.0,3.0042394947041062,6615.000000000001,0.02762063135158814,16847662.1197568,70.34664618985917,6375711.63666024,26.621493684085127,0.0007992263488942703,0.0,0
long,Hybrid,69.08272732146457,0.0,112.47042347741922,0.0,112.47042347741922,2.0608125837075164,9.232577009466631,9.999986035231405,0,9.999856366864844,10,376500.0,2.647871222086449,3560.0,0.025036976230087007,9822851.2200192,69.08272261441066,4016058.2245495,28.244369187272827,0.0011414743282423577,0.0,0
long,Hybrid,71.66157517304563,1.1326870839492609,152.49287729964541,0.0,153.62556438359468,1.7547030387220672,9.40139275577006,9.99999077063227,0,9.999907910823532,10,679111.0,3.0883711650870733,6516.0,0.029632602787625837,16853189.560499202,76.64270594702813,4450476.94402208,20.239290285097177,0.7727415935081191,0.5108695652173914,0
long,Hybrid,75.14378178606331,2.170382475453235,163.5443816191856,0.0,165.71476409463884,1.5190335916548867,9.614508130710687,9.999993278340662,0,9.999933130134234,10,632794.0,2.421719355228391,6394.0,0.024470006917464978,21731461.0604736,83.1668755827979,3759298.59980438,14.386935055056236,1.1865079365079365,0.4716981132075472,0
long,Hybrid,62.336777322502314,0.0,161.18704584947727,0.0,161.18704584947727,2.4287524639348024,9.138802271447412,9.999990389781498,0,9.999891679113126,10,644500.0,3.363431781231669,6270.0,0.03272105084301406,11944958.8976256,62.33677949073692,6566247.37899708,34.26706767718841,0.001588486648769717,0.0,0
long,Hybrid,67.49836037681754,0.0,171.42531799060774,0.0,171.42531799060774,2.137489488106885,9.173524077334468,9.999989518529498,0,9.999898209178594,10,632000.0,2.955299923748077,6055.0,0.02831383075679526,14434732.8991232,67.49836239889659,6312520.40482932,29.518023846598524,0.001142361031780484,0.0,0
long,Hybrid,68.16377938079043,0.0,120.2711875606225,0.0,120.2711875606225,2.097907569404602,9.225140160509588,9.999986296348553,0,9.999883564397965,10,475270.11139264994,3.1396493967833177,4395.0,0.029033509089029748,10318415.288832,68.16377794600395,4339600.63765114,28.667539148123698,0.0011326054455669823,0.0,0
long,Hybrid,64.7690455174448,0.0,110.52057709898419,0.0,110.52057709898419,2.296870631067855,9.170930565484868,9.999985246743261,0,9.999831399673935,10,360500.0,2.696052803739665,3229.9999999999995,0.024156034829623068,8660528.043136,64.76904552721999,4347141.78627218,32.51074563421072,0.0015300814003304977,0.0,0
long,Hybrid,75.09897036903263,0.0,145.41953707748448,0.0,145.41953707748448,1.7692968803545708,9.371489729916624,9.99999239160574,0,9.999913157831537,10,582500.0,2.957127863683216,5710.0,0.028987467985632898,14793120.645792,75.09896867381798,4316836.86173248,21.914915994513176,0.0005330461991140772,0.0,0
long,Hybrid,72.91081310457598,0.0,214.9761711611785,0.0,214.9761711611785,1.8738662318883097,9.250878811336397,9.999994181998638,0,9.999933335957719,10,750000.0,2.648278796959293,6845.0,0.024169957820248483,20648546.5913216,72.91081083443078,6914889.52338342,24.416740410789686,0.0008554685829162923,0.0,0
short,FPGA-dynamic,80.53171554529386,0.0,145.37869483214874,0.0,145.37869483214874,1.5463459416181953,10.14997181714682,27.60477193447178,1,19.929813419668633,10,648500.0,3.086349197063984,6025.0,0.028674254298088675,16921227.7019088,80.53171554529386,3436127.6328541003,16.35326100334406,1.023048254117002e-05,0.0,0
short,FPGA-dynamic,77.43016301133942,0.0,90.37160268328073,0.0,90.37160268328073,1.664396127948077,9.79553913949505,21.960992685946774,1,14.237298834251455,10,415000.0,3.2881015346996914,4050.0,0.03208870172417771,9772666.4288682,77.43016742860165,2429548.32285738,19.249642334974485,1.0762052314766784e-05,0.0,0
short,FPGA-dynamic,79.39499696359505,0.0,139.27257435528716,0.0,139.27257435528716,1.5904449178224378,13.42959064386936,238.54680070430004,1,147.38843744343055,10,607500.0,3.0602343467802484,5795.0,0.02919186508574739,15761034.448692,79.3949941739489,3477091.42824726,17.51557961418511,1.0834539036952496e-05,0.0,0
short,FPGA-dynamic,80.8502510245096,0.0,166.94567049482077,0.0,166.94567049482077,1.5350331453962889,10.418617187983227,37.078341458862944,1,21.071939587507053,10,738000.0,3.048193750179974,7184.999999999999,0.029676520453987953,19574702.7857802,80.85025297187768,3891171.63117538,16.071876757488358,8.483949597534157e-06,0.0,0
short,FPGA-dynamic,76.28495315602294,0.0,112.4132834415095,0.0,112.4132834415095,1.7068223609860083,10.130423133779736,25.573181216815403,1,20.46644857920117,10,551000.0,3.5458749089417334,5065.0,0.03259502071468218,11854058.822151,76.28495416803018,3129059.43021156,20.136575902313407,1.2717978197569977e-05,0.0,0
short,FPGA-dynamic,78.28176421097429,0.0,131.0401302143713,0.0,131.0401302143713,1.6337861034753431,10.092791964724613,28.23619372235513,1,20.326943442581204,10,570000.0,3.0909257967646533,5570.0,0.030204309978910736,14436000.2582271,78.28176421097429,3429506.54137232,18.597105682282155,9.749389030162952e-06,0.0,0
short,FPGA-dynamic,77.0852887974229,0.0,96.05188747263821,0.0,96.05188747263821,1.6748757413441477,13.303520282491101,153.07393704828382,1,130.38978818681576,10,465500.0,3.4764029929192413,4390.0,0.03278498203848651,10321934.3217872,77.08529187750132,2598452.9547004,19.40552014754096,9.698589185025612e-06,0.0,0
short,FPGA-dynamic,76.93959614269292,0.0,81.01956349136779,0.0,81.01956349136779,1.685426646721825,9.689030211324223,16.618301890770855,1,11.712645739572487,10,365000.0,3.2458239520614214,3435.0,0.030546315822824608,8652026.169248,76.93959938084214,2224757.4683244,19.784030351273607,2.1969745902312842e-05,0.0,0
short,FPGA-dynamic,78.77038796850712,0.0,132.86332361581367,0.0,132.86332361581367,1.6138265002965404,10.655897566284864,38.08588015524138,1,31.35162403820852,10,586500.0,3.1177764221798085,5770.0,0.03067275354812872,14817879.200308,78.770391129461,3401334.3886898803,18.081159694811053,1.009043654659249e-05,0.0,0
short,FPGA-dynamic,82.31478651037325,0.0,169.15787318422042,0.0,169.15787318422042,1.487450753101108,12.504556536370687,89.93365119247554,1,75.87029198028571,10,671500.0,2.7004521728430806,6290.0,0.02529537478359341,20468565.6560055,82.31479166156561,3719850.33545384,14.95946079080772,4.684183671151195e-06,0.0,0
med,FPGA-dynamic,80.8701789328351,0.0,144.37033421977802,0.0,144.37033421977802,1.5354220957152487,9.752383465882007,13.084665652616977,1,10.50848221937227,10,625500.0,2.989012830962414,5770.0,0.02757250844868606,16923411.5978144,80.87017491530835,3371959.9180936804,16.113239745280545,0.00010229143033084118,0.0,0
med,FPGA-dynamic,78.85278936257713,0.0,87.44765275241859,0.0,87.44765275241859,1.6118348926479846,9.668270737284214,11.591001179029432,1,10.453551636003361,10,378000.0,3.052414402107205,3675.0,0.029676251131597827,9764845.5067696,78.85279116194539,2237119.1372791,18.065118184815795,0.00010770650838118195,0.0,0
med,FPGA-dynamic,78.7284632922218,0.0,141.31019610211524,0.0,141.31019610211524,1.6158672370611946,9.930671370776574,27.532548895202385,1,18.682806008569134,10,619500.0,3.098614141424754,5950.0,0.029760700793345096,15740030.8970496,78.72846218573116,3627327.87891344,18.143162972050753,0.00010848975748199612,0.0,0
med,FPGA-dynamic,81.71959512153232,0.0,164.27712925268872,0.0,164.27712925268872,1.5080630597525668,9.799605065362766,11.822504750840567,1,11.110834814532717,10,662500.0,2.761319901390247,6450.0,0.026883793756931465,19606287.3227968,81.71959453104017,3716912.21650322,15.492201773812646,8.470269354565475e-05,0.0,0
med,FPGA-dynamic,77.72987362801243,0.0,109.09979667465169,0.0,109.09979667465169,1.6543729972580399,9.679487703227796,10.610056554851246,1,10.270955972656374,10,485000.0,3.176153103311383,4760.0,0.031172141797447796,11869386.245928,77.72987208124879,2910898.49764404,19.06280267364239,0.00012701525580237442,0.0,0
med,FPGA-dynamic,78.65014975457191,0.0,130.00100231634127,0.0,130.00100231634127,1.6208732580510363,9.765230473007785,12.264796537794831,1,11.548354091474819,10,550500.0,2.9993107950045146,5370.0,0.02925758214200589,14435618.6417024,78.65014863692356,3362727.96422194,18.32128298592992,9.749629514078464e-05,0.0,0
med,FPGA-dynamic,79.00748169910004,0.0,91.87089763630475,0.0,91.87089763630475,1.6059514488051725,9.778190670732712,15.351936964263762,1,13.962642435459765,10,396500.0,3.0424825760147978,3725.0,0.028583222183241167,10296350.2536752,79.00748106772343,2335545.3943042,17.921453134078536,9.722670545364036e-05,0.0,0
med,FPGA-dynamic,78.88548822781733,0.0,77.92202229718411,0.0,77.92202229718411,1.6208690271855812,9.58943241629791,10.0517284541242,1,9.999881339137533,10,276000.0,2.5162636579865065,2510.0,0.022883412251978735,8652668.467368001,78.88548988784024,2037465.42350522,18.575363041921275,0.00021968027732438208,0.0,0
med,FPGA-dynamic,78.92045889993915,0.0,132.40945842620164,0.0,132.40945842620164,1.6071690143071455,9.739754421626989,11.80976351784163,1,10.87053041251925,10,593000.0,3.1560877810237424,5845.0,0.03110848748749372,14828431.847572802,78.92045963890023,3361807.65018626,17.892344092588527,0.0001008323712244579,0.0,0
med,FPGA-dynamic,82.72320139274424,0.0,167.76177925285154,0.0,167.76177925285154,1.4736548437577242,9.9135860930197,15.606333434739424,1,13.649655493250794,10,656000.0,2.6484767338236255,6115.0,0.024688163456297974,20489672.886976,82.72320415367788,3617166.72086486,14.603630949042193,4.679354267828457e-05,0.0,0
long,FPGA-dynamic,70.34664436135877,0.0,186.19854031057952,0.0,186.19854031057952,1.9891814570048223,9.237755638789366,9.999992682233199,0,9.999910274328526,10,719500.0,3.0042394947041062,6615.000000000001,0.02762063135158814,16847662.1197568,70.34664618985917,6375711.63666024,26.621493684085127,0.0007992263488942703,0.0,0
long,FPGA-dynamic,69.08272732146457,0.0,112.47042347741922,0.0,112.47042347741922,2.0608125837075164,9.232577009466631,9.999986035231405,0,9.999856366864844,10,376500.0,2.647871222086449,3560.0,0.025036976230087007,9822851.2200192,69.08272261441066,4016058.2245495,28.244369187272827,0.0011414743282423577,0.0,0
long,FPGA-dynamic,75.45458826891294,0.0,153.01827607298054,0.0,153.01827607298054,1.7477666238858343,9.433239828788407,11.779515068760077,1,9.999949845421686,10,681500.0,3.263276606731499,6430.0,0.030789242232257576,15757875.1845888,75.45459348740049,4438112.48865408,21.251340663635766,0.0004257529440816083,0.0,0
long,FPGA-dynamic,81.54406466568486,0.0,165.43013163076478,0.0,165.43013163076478,1.5164244923615173,9.654354534984007,10.84094680208081,1,10.073362479324643,10,640500.0,2.659989373871407,6180.0,0.025665471242037934,19635031.4715776,81.54406724438263,3797332.08744994,15.770277910503934,0.00018037518037518038,0.0,0
long,FPGA-dynamic,62.336777322502314,0.0,161.18704584947727,0.0,161.18704584947727,2.4287524639348024,9.138802271447412,9.999990389781498,0,9.999891679113126,10,644500.0,3.363431781231669,6270.0,0.03272105084301406,11944958.8976256,62.33677949073692,6566247.37899708,34.26706767718841,0.001588486648769717,0.0,0
long,FPGA-dynamic,67.49836037681754,0.0,171.42531799060774,0.0,171.42531799060774,2.137489488106885,9.173524077334468,9.999989518529498,0,9.999898209178594,10,632000.0,2.955299923748077,6055.0,0.02831383075679526,14434732.8991232,67.49836239889659,6312520.40482932,29.518023846598524,0.001142361031780484,0.0,0
long,FPGA-dynamic,68.16377938079043,0.0,120.2711875606225,0.0,120.2711875606225,2.097907569404602,9.225140160509588,9.999986296348553,0,9.999883564397965,10,475270.11139264994,3.1396493967833177,4395.0,0.029033509089029748,10318415.288832,68.16377794600395,4339600.63765114,28.667539148123698,0.0011326054455669823,0.0,0
long,FPGA-dynamic,64.7690455174448,0.0,110.52057709898419,0.0,110.52057709898419,2.296870631067855,9.170930565484868,9.999985246743261,0,9.999831399673935,10,360500.0,2.696052803739665,3229.9999999999995,0.024156034829623068,8660528.043136,64.76904552721999,4347141.78627218,32.51074563421072,0.0015300814003304977,0.0,0
long,FPGA-dynamic,75.09897036903263,0.0,145.41953707748448,0.0,145.41953707748448,1.7692968803545708,9.371489729916624,9.99999239160574,0,9.999913157831537,10,582500.0,2.957127863683216,5710.0,0.028987467985632898,14793120.645792,75.09896867381798,4316836.86173248,21.914915994513176,0.0005330461991140772,0.0,0
long,FPGA-dynamic,72.91081310457598,0.0,214.9761711611785,0.0,214.9761711611785,1.8738662318883097,9.250878811336397,9.999994181998638,0,9.999933335957719,10,750000.0,2.648278796959293,6845.0,0.024169957820248483,20648546.5913216,72.91081083443078,6914889.52338342,24.416740410789686,0.0008554685829162923,0.0,0
short,Hybrid-perfect,87.29169184954056,0.0007886393980928,124.79648877966929,0.0,124.79727741906738,1.3274280917488313,9.752193454110083,9.999992802362248,0,9.999922870899473,10,407506.0,2.102204923040317,3626.000000000001,0.018705479308143175,16921819.746149603,87.2947460335714,2051742.65417764,10.584343564080141,0.00039898881910563073,0.014925373134328358,0
short,Hybrid-perfect,86.96623062950884,0.0038254114783744008,72.65145405093973,0.0,72.65527946241811,1.3381102273469625,9.656669243476676,9.999987240188561,0,9.999872097627808,10,231535.0,2.0604128365655314,2250.0,0.020022583550100184,9775307.3471991,86.9897369276454,1228218.73391132,10.929827652238966,0.0030133746481346996,0.03333333333333333,0
short,Hybrid-perfect,86.89181471441692,0.0005268069330944,117.36216600727919,0.0,117.36269281421228,1.3402416031468567,9.740721429224632,9.999991906939597,0,9.999918132428046,10,383506.0,2.1142984765043242,3631.0,0.020017986076325274,15761372.560589202,86.89367569860916,1990178.2482423,10.972007838810187,0.0002491943978499074,0.007352941176470588,0
short,Hybrid-perfect,87.38457675917172,0.0013603446490112,144.10998264140258,0.0,144.1113429860516,1.325075921139417,9.775270412352283,9.999994014601578,0,9.99993937526025,10,461510.0,2.0602538609570624,4485.0,0.020021751568530314,19575734.0855448,87.38918274969652,2358908.46431578,10.530541637777905,0.000593876471827391,0.014778325123152709,0
short,Hybrid-perfect,86.58579808158795,0.0017793011481856004,88.97194448539504,0.0,88.97372378654323,1.3509287928421836,9.695923027066863,9.99999031571409,0,9.999903236737754,10,282514.0,2.0635717141899126,2809.0,0.020517825471160597,11855361.3859206,86.59531356847826,1549850.2370016405,11.320596891860642,0.0012336438851642878,0.014705882352941176,0
short,Hybrid-perfect,87.19690226617382,0.0011174571065344003,106.74610533746046,0.0,106.747222794567,1.330906256740144,9.728761907728492,9.999991274827805,0,9.999911213557201,10,343513.0,2.074900869518186,3353.0,0.020252923806360977,14436709.5989543,87.2011868542146,1772058.69887928,10.703659352460848,0.0005557151747192883,0.014925373134328358,0
short,Hybrid-perfect,86.69773009976838,0.0045862482750528,77.31092847505403,0.0,77.31551472332907,1.348165907479209,9.67146560677897,9.999989591263919,0,9.999895573006716,10,236040.0,1.982587022205202,2190.0,0.01839461777084135,10325186.837710598,86.7250526448441,1342239.62812545,11.273965715179857,0.003510889284979271,0.022556390977443608,0
short,Hybrid-perfect,87.38275521251306,0.0009543224809472002,63.79297462431867,0.0,63.79392894679962,1.3270867320517041,9.627948618796294,9.99998519593262,0,9.99985345341119,10,192506.0,1.9442504049170655,1720.9999999999998,0.017381561857096762,8652778.897514401,87.39036121030105,1054290.74170176,10.648006822924794,0.000988638565604078,0.02247191011235955,0
short,Hybrid-perfect,86.64988846415065,0.000914026906336,110.98633702366948,0.0,110.98725105057581,1.348108432530328,9.734144786622823,9.999991827119965,0,9.999917548882918,10,361508.0,2.113975199316236,3558.0,0.020805967666461513,14818525.121936798,86.65366907016994,1917271.75085989,11.211549762847364,0.0004944313907830321,0.014814814814814815,0
short,Hybrid-perfect,87.85854680087365,0.0060442486322816015,149.32192015701258,0.0,149.32796440564488,1.3130810226748098,9.781037460233017,9.999993658642735,0,9.999939173033612,10,431056.0,1.8502496343060446,4056.0,0.01740983194003869,20472724.866540503,87.87640514820542,2389343.79533662,10.255935385548508,0.002262460713166027,0.025380710659898477,0
med,Hybrid-perfect,84.69496748598047,0.0,132.75433290595296,0.0,132.75433290595296,1.4118824143984967,9.688249676113244,9.999991833049858,0,9.999921351657813,10,446000.0,2.2320531178869403,4015.0,0.020093482664385796,16923411.5978144,84.69496327844314,2608176.72631362,13.052890121005534,0.00010229143033084118,0.0,0
med,Hybrid-perfect,84.659621338827,0.0,76.74364345638759,0.0,76.74364345638759,1.4145386230337726,9.632158300073899,9.99998751782342,0,9.999870353846353,10,248000.0,2.1501196876672517,2390.0,0.02072091150614811,9764845.5067696,84.6596232707033,1519006.1181264,13.169536130123307,0.00010770650838118195,0.0,0
med,Hybrid-perfect,83.84583652852237,0.0,126.05280126169114,0.0,126.05280126169114,1.4414005310088436,9.675151697448564,9.999991920994114,0,9.999916267861888,10,418500.0,2.229314689629878,3985.0,0.02122776353207901,15740030.8970496,83.8458353501095,2610069.32596714,13.903622196728554,0.00010848975748199612,0.0,0
med,Hybrid-perfect,84.90683588219582,0.0,153.18559537119893,0.0,153.18559537119893,1.4062428453456062,9.715198865661787,9.999993608750865,0,9.999938553926254,10,494000.0,2.139312554802514,4795.0,0.020765189676676222,19606287.3227968,84.9068352686732,2986447.6591605404,12.933086986847618,8.470269354565475e-05,0.0,0
med,Hybrid-perfect,83.54885214926372,0.0,95.84209392201954,0.0,95.84209392201954,1.453335175849119,9.645722014896542,9.999990717678088,0,9.99990129722525,10,305000.0,2.146901185155029,3020.0,0.021257841243174386,11869386.245928,83.54885048670697,2029116.25771372,14.282990486894828,0.00012701525580237442,0.0,0
med,Hybrid-perfect,84.54940863582328,0.0,113.69841718554234,0.0,113.69841718554234,1.4176100231160325,9.68486885469354,9.999991657086976,0,9.99991045330197,10,374000.0,2.1905177163031238,3645.000000000001,0.021348762235093285,14435618.6417024,84.54940743434423,2260325.73018314,13.238726087117547,9.749629514078464e-05,0.0,0
med,Hybrid-perfect,84.30954950718511,0.0,81.59372313037376,0.0,81.59372313037376,1.426301051213963,9.641362582805591,9.99998997285114,0,9.999896156377078,10,265000.0,2.169898060032118,2445.0,0.020020380214258594,10296350.2536752,84.3095488334378,1648760.02166698,13.50053272631582,9.722670545364036e-05,0.0,0
med,Hybrid-perfect,82.91346522079229,0.0,70.97893738631038,0.0,70.97893738631038,1.4764447559284237,9.572377059278427,9.999985353758252,0,9.99985293363549,10,221500.0,2.1225050979518114,2010.0,0.019260655742136076,8652668.467368001,82.91346696557773,1559603.29889228,14.944767280728339,0.00021968027732438208,0.0,0
med,Hybrid-perfect,84.04460615384436,0.0,118.18932408737388,0.0,118.18932408737388,1.4345668485684588,9.681543717518217,9.999991694695408,0,9.999917140909501,10,392000.0,2.2217781529056495,3860.0,0.021877713444428078,14828431.847572802,84.0446069407847,2419233.8792123403,13.711737192865211,0.0001008323712244579,0.0,0
med,Hybrid-perfect,86.33283404376603,0.0,155.02163088320043,0.0,155.02163088320043,1.361742694049111,9.753162134487507,9.99999350428075,0,9.99993847423273,10,460500.0,1.9403077649576743,4300.0,0.018117966100581976,20489672.886976,86.3328369251732,2778875.4156344,11.708737343768536,4.679354267828457e-05,0.0,0
long,Hybrid-perfect,75.59612130444101,0.0,164.43090228676934,0.0,164.43090228676934,1.7566351553660868,9.237755638789366,9.999992682233199,0,9.999910274328526,10,561000.0,2.5172290880878463,5225.0,0.023444780722386805,16847662.1197568,75.5961232693896,4872523.0705112,21.863202861800183,0.0007992263488942703,0.0,0
long,Hybrid-perfect,73.43230026881663,0.0,101.20871721371367,0.0,101.20871721371367,1.8544626361862313,9.232577009466631,9.999986035231405,0,9.999856366864844,10,324500.0,2.42585164733617,3150.0,0.023548328779996724,9822851.2200192,73.43229526539812,3226244.2358018,24.118304758485735,0.0011414743282423577,0.0,0
long,Hybrid-perfect,78.82511854580667,0.0,142.25872236773418,0.0,142.25872236773418,1.6248715728073095,9.412884589422777,9.999990471631758,0,9.999912751769997,10,486000.0,2.4311025321614235,4660.0,0.023310571604675374,15757875.1845888,78.82512399740223,3742394.59194808,18.720462898831673,0.0004257529440816083,0.0,0
long,Hybrid-perfect,82.89387049874288,0.0,161.05222419867383,0.0,161.05222419867383,1.4762941606627447,9.61533732416144,9.999994131606835,0,9.999936283435565,10,513500.0,2.167860230262453,5000.0,0.021108668259614927,19635031.4715776,82.89387312012605,3533419.96706902,14.91715798135189,0.00018037518037518038,0.0,0
long,Hybrid-perfect,70.30117032543559,0.0,133.00230449232382,0.0,133.00230449232382,2.0040672191882964,9.138802271447412,9.999990389781498,0,9.999891679113126,10,410500.0,2.4159674109975975,4080.0,0.02401253845766187,11944958.8976256,70.30117277069242,4631584.33240576,27.258847279852326,0.001588486648769717,0.0,0
long,Hybrid-perfect,73.54208775130438,0.0,148.43528641003604,0.0,148.43528641003604,1.8508285012075654,9.173524077334468,9.999989518529498,0,9.999898209178594,10,463000.0,2.3588928099232875,4545.0,0.02315587002397698,14434732.8991232,73.54208995443811,4725574.543017101,24.075861365614607,0.001142361031780484,0.0,0
long,Hybrid-perfect,73.05031687788795,0.0,107.37291639874685,0.0,107.37291639874685,1.8729211761415208,9.225140160509588,9.999986296348553,0,9.999883564397965,10,336500.0,2.3822874369669513,3165.0,0.02240695315899079,10318415.288832,73.05031534024424,3466999.4466520003,24.544990269629814,0.0011326054455669823,0.0,0
long,Hybrid-perfect,71.68542571453224,0.0,93.1382779331143,0.0,93.1382779331143,1.9356266572984784,9.170930565484868,9.999985246743261,0,9.999831399673935,10,296500.0,2.4542070208308293,2765.0,0.022886618592233534,8660528.043136,71.6854257253513,3121502.3603636203,25.837480635225642,0.0015300814003304977,0.0,0
long,Hybrid-perfect,78.620122541668,0.0,134.56657154484893,0.0,134.56657154484893,1.6372505374394766,9.369642525517945,9.999990802613471,0,9.999907862036078,10,416000.0,2.2108905228433327,4095.000000000001,0.021763453584239062,14793120.645792,78.62012076697013,3602731.8514635405,19.147225256602294,0.0005330461991140772,0.0,0
long,Hybrid-perfect,75.59058878479463,0.0,202.1132057479538,0.0,202.1132057479538,1.7617446120846085,9.250878811336397,9.999994181998638,0,9.999933335957719,10,621000.0,2.2733684410268347,5965.0,0.021836783817592704,20648546.5913216,75.59058643121215,6040782.09838524,22.11420834394342,0.0008554685829162923,0.0,0
short,FPGA-static,57.60704507355495,0.0,266.4227304371339,0.0,266.4227304371339,2.833852019664684,9.752180710940836,9.999992802362248,0,9.999922870899473,10,66500.0,0.22639424070626166,0.0,0.0,16921227.7019088,57.60704507355495,12385811.03854058,42.16656068573878,1.023048254117002e-05,0.0,0
short,FPGA-static,51.397067919829425,0.0,182.28060084426278,0.0,182.28060084426278,3.357106848137909,9.6566394452285,9.999987069043547,0,9.999872306805043,10,45500.0,0.2392966894741761,0.0,0.0,9772666.4288682,51.3970708519468,9195886.83696696,48.36363245857903,1.0762052314766784e-05,0.0,0
short,FPGA-static,54.684222540085834,0.0,268.4254297871273,0.0,268.4254297871273,3.0653261246551615,9.740712118105932,9.999991906939597,0,9.999918132428046,10,67000.0,0.2324620755940255,0.0,0.0,15761034.448692,54.684220618684776,12993871.15840134,45.0833173057212,1.0834539036952496e-05,0.0,0
short,FPGA-static,47.81646227155196,0.0,404.63986420262626,0.0,404.63986420262626,3.720585275788595,9.775259152095694,9.999994014601578,0,9.99993937526025,10,101000.0,0.2467195981773998,0.0,0.0,19574702.7857802,47.81646342326455,21261458.56910234,51.93681697855805,8.483949597534157e-06,0.0,0
short,FPGA-static,44.04912721479334,0.0,274.43112297535737,0.0,274.43112297535737,4.166813413012351,9.695890312753088,9.99999031571409,0,9.999903236737754,10,68500.0,0.2545427941190717,0.0,0.0,11854058.822151,44.04912779915544,14988436.72854474,55.696329406725496,1.2717978197569977e-05,0.0,0
short,FPGA-static,51.24418927760098,0.0,270.4230106304691,0.0,270.4230106304691,3.3715882005401987,9.728751079420325,9.999991274827805,0,9.999911213557201,10,67500.0,0.23960811266034623,0.0,0.0,14436000.2582271,51.24418927760098,13667499.15016266,48.51620260973868,9.749389030162952e-06,0.0,0
short,FPGA-static,40.38710818213643,0.0,268.41225288044245,0.0,268.41225288044245,4.680357490705707,9.671767879671334,9.999990030788283,0,9.99989617235812,10,67000.0,0.26215399865623884,0.0,0.0,10321934.3217872,40.38710979587444,15168562.54777486,59.35073620546933,9.698589185025612e-06,0.0,0
short,FPGA-static,47.924625403863566,0.0,178.28491987135163,0.0,178.28491987135163,3.708809844326755,9.627919505182623,9.99998519593262,0,9.99985345341119,10,44500.0,0.24649092345657406,0.0,0.0,8652026.169248,47.924627420862564,9356876.92404678,51.82888165568088,2.1969745902312842e-05,0.0,0
short,FPGA-static,52.71165499841534,0.0,266.4181476805627,0.0,266.4181476805627,3.2360523219339026,9.73413487483214,9.999991827119965,0,9.999917548882918,10,66500.0,0.2365605192668816,0.0,0.0,14817879.200308,52.71165711366594,13226820.50710234,47.05178236706719,1.009043654659249e-05,0.0,0
short,FPGA-static,49.87643998055454,0.0,398.611106067392,0.0,398.611106067392,3.5050948486961513,9.780891379558936,9.999993596063552,0,9.999939152173884,10,99500.0,0.24245500012216056,0.0,0.0,20468565.6560055,49.87644310178156,20470477.55814438,49.88110189809628,4.684183671151195e-06,0.0,0
med,FPGA-static,57.856049091433555,0.0,264.7051817198582,0.0,264.7051817198582,2.8152195328734715,9.688249676113244,9.999991833049858,0,9.999921351657813,10,66000.0,0.2256341180539281,0.0,0.0,16923411.5978144,57.85604621721925,12261483.86482372,41.918319664726816,0.00010229143033084118,0.0,0
med,FPGA-static,52.54409557956444,0.0,176.38617813509734,0.0,176.38617813509734,3.2511495454760473,9.632158300073899,9.99998751782342,0,9.999870353846353,10,44000.0,0.23676158078025847,0.0,0.0,9764845.5067696,52.54409677858579,8775250.71990536,47.21914164063396,0.00010770650838118195,0.0,0
med,FPGA-static,55.43081313995486,0.0,262.69457500328275,0.0,262.69457500328275,3.003884849149716,9.675151697448564,9.999991920994114,0,9.999916267861888,10,65500.0,0.2306677943255885,0.0,0.0,15740030.8970496,55.43081236090146,12590284.04170448,44.338519844772954,0.00010848975748199612,0.0,0
med,FPGA-static,48.87120107636157,0.0,393.0274405340011,0.0,393.0274405340011,3.607989543247541,9.715198865661787,9.999993608750865,0,9.999938553926254,10,98000.0,0.2442776437998765,0.0,0.0,19606287.3227968,48.87120072322644,20413997.13236444,50.88452163297368,8.470269354565475e-05,0.0,0
med,FPGA-static,45.02809594421962,0.0,266.6661191465184,0.0,266.6661191465184,4.043685141918288,9.645722014896542,9.999990717678088,0,9.99990129722525,10,66500.0,0.2522765927962188,0.0,0.0,11869386.245928,45.028095048195766,14424070.206201762,54.71962835900803,0.00012701525580237442,0.0,0
med,FPGA-static,51.74329098828079,0.0,266.6499595013816,0.0,266.6499595013816,3.3246342790839587,9.68486885469354,9.999991657086976,0,9.99991045330197,10,66500.0,0.23836379217468595,0.0,0.0,14435618.6417024,51.74329025298908,13396413.84651426,48.01834595483624,9.749629514078464e-05,0.0,0
med,FPGA-static,41.22528491594257,0.0,260.5625585395453,0.0,260.5625585395453,4.554770108457126,9.641362582805591,9.99998997285114,0,9.999896156377078,10,65000.0,0.26025178166077,0.0,0.0,10296350.2536752,41.2252845864968,14614463.39309762,58.514463631842425,9.722670545364036e-05,0.0,0
med,FPGA-static,48.27336195364713,0.0,176.49066660944217,0.0,176.49066660944217,3.6712118944186978,9.572377059278427,9.999985353758252,0,9.99985293363549,10,44000.0,0.24547663864248873,0.0,0.0,8652668.467368001,48.27336296948526,9227644.10401336,51.48116039187225,0.00021968027732438208,0.0,0
med,FPGA-static,53.52946228436831,0.0,260.65113621527314,0.0,260.65113621527314,3.1637500420909705,9.681543717518217,9.999991694695408,0,9.999917140909501,10,65000.0,0.23464484423094975,0.0,0.0,14828431.847572802,53.529462785584215,12808007.838024382,46.23589237018484,0.0001008323712244579,0.0,0
med,FPGA-static,50.78565643388949,0.0,388.82816399981687,0.0,388.82816399981687,3.4155485821602203,9.753162134487507,9.99999350428075,0,9.99993847423273,10,97000.0,0.2404239865456107,0.0,0.0,20489672.886976,50.7856581288895,19758719.18212946,48.973917884564884,4.679354267828457e-05,0.0,0
long,FPGA-static,67.4313268676085,0.0,206.2070600417212,0.0,206.2070600417212,2.202934885817501,9.237755638789366,9.999992682233199,0,9.999910274328526,10,51000.0,0.20412314392298417,0.0,0.0,16847662.1197568,67.43132862033188,8086255.81744798,32.36454823574514,0.0007992263488942703,0.0,0
long,FPGA-static,58.92792467894031,0.0,149.36408997105923,0.0,149.36408997105923,2.7368208160804164,9.232577009466631,9.999986035231405,0,9.999856366864844,10,37000.0,0.22196539637259186,0.0,0.0,9822851.2200192,58.9279206637989,6809413.72157182,40.85011393982851,0.0011414743282423577,0.0,0
long,FPGA-static,59.599316771397056,0.0,235.4336116189374,0.0,235.4336116189374,2.6891102101570286,9.412884589422777,9.999990471631758,0,9.999912751769997,10,58500.0,0.22125827444485047,0.0,0.0,15757875.1845888,59.599320893323885,10623313.97360418,40.17942083223126,0.0004257529440816083,0.0,0
long,FPGA-static,50.705506507484394,0.0,373.4583028148774,0.0,373.4583028148774,3.423326280899401,9.61533732416144,9.999994131606835,0,9.999936283435565,10,93000.0,0.2401632134456005,0.0,0.0,19635031.4715776,50.70550811096316,18995634.26629174,49.05432867559125,0.00018037518037518038,0.0,0
long,FPGA-static,54.79156192368776,0.0,202.846101657063,0.0,202.846101657063,3.056467513271687,9.138802271447412,9.999990389781498,0,9.999891679113126,10,50000.0,0.22935015640937703,0.0,0.0,11944958.8976256,54.79156382948023,9805767.46017676,44.97908601411039,0.001588486648769717,0.0,0
long,FPGA-static,62.01684179287817,0.0,202.58098600803547,0.0,202.58098600803547,2.5259671859335753,9.173524077334468,9.999989518529498,0,9.999898209178594,10,50000.0,0.2148181198923048,0.0,0.0,14434732.8991232,62.01684365074487,8790771.059791721,37.768338229362826,0.001142361031780484,0.0,0
long,FPGA-static,50.41619514347497,0.0,197.87723071122863,0.0,197.87723071122863,3.451600907429825,9.225140160509588,9.999986296348553,0,9.999883564397965,10,49000.0,0.23941598015583854,0.0,0.0,10318415.288832,50.41619408225924,10099054.8140013,49.34438993758491,0.0011326054455669823,0.0,0
long,FPGA-static,55.69594427340348,0.0,143.51203164418968,0.0,143.51203164418968,2.9825085910762006,9.170930565484868,9.999985246743261,0,9.999831399673935,10,35500.0,0.2283008625058709,0.0,0.0,8660528.043136,55.695944281809325,6853628.49795004,44.075754855684806,0.0015300814003304977,0.0,0
long,FPGA-static,58.48681958749181,0.0,227.56421189484266,0.0,227.56421189484266,2.768738357153189,9.369642525517945,9.999990802613471,0,9.999907862036078,10,56500.0,0.22338121287751622,0.0,0.0,14793120.645792,58.48681826726448,10443464.33310456,41.28980051985801,0.0005330461991140772,0.0,0
long,FPGA-static,61.45844967298841,0.0,293.9810808171869,0.0,293.9810808171869,2.562522242264382,9.250878811336397,9.999994181998638,0,9.999933335957719,10,72500.0,0.21578939916434017,0.0,0.0,20648546.5913216,61.458447759423066,12876525.98673896,38.32576284141258,0.0008554685829162923,0.0,0

